Sparse solutions in optimal control of PDEs with uncertain parameters: the linear case

We study sparse solutions of optimal control problems governed by PDEs with uncertain coefficients. We propose two formulations, one where the solution is a deterministic control optimizing the mean objective, and a formulation aiming at stochastic controls that share the same sparsity structure. In both formulations, regions where the controls do not vanish can be interpreted as optimal locations for placing control devices. In this paper, we focus on linear PDEs with linearly entering uncertain parameters. Under these assumptions, the deterministic formulation reduces to a problem with known structure, and thus we mainly focus on the stochastic control formulation. Here, shared sparsity is achieved by incorporating the $L^1$-norm of the mean of the pointwise squared controls in the objective. We reformulate the problem using a norm reweighting function that is defined over physical space only and thus helps to avoid approximation of the random space using samples or quadrature. We show that a fixed point algorithm applied to the norm reweighting formulation leads to a variant of the well-studied iterative reweighted least squares (IRLS) algorithm, and we propose a novel preconditioned Newton-conjugate gradient method to speed up the IRLS algorithm. We combine our algorithms with low-rank operator approximations, for which we provide estimates of the truncation error. We carefully examine the computational complexity of the resulting algorithms. The sparsity structure of the optimal controls and the performance of the solution algorithms are studied numerically using control problems governed by the Laplace and Helmholtz equations. In these experiments the Newton variant clearly outperforms the IRLS method.

==> data_paper/Fig_1/moresamples.txt <==
x n1 n2 n3 n4 n5 n6 n7 n8 n9 n10 n11 n12 n13 n14 n15 n16 n17 n18 n19 n20
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7519380e-03  -2.8544384e-01   1.5193005e-01   1.7533798e-01  -8.1759977e-02   7.7938046e-02   1.5143208e-01  -1.1544140e-01  -2.8007501e-01  -2.6256028e-01   6.4066608e-02  -2.1360156e-03   2.8136045e-03  -3.1681057e-02  -8.7831611e-02   1.5459142e-01   1.7006082e-01  -5.4019820e-02  -5.7841309e-02  -1.5528273e-01  -5.8103444e-02
   1.5503876e-02  -3.7061522e-01   1.4881382e-01   4.6444734e-02  -3.6798880e-01   2.9351941e-01   2.5873727e-01  -1.4519408e-01  -6.1698298e-02  -2.5511184e-01   1.8999426e-01   3.9001297e-01   7.3508093e-02  -2.5514341e-01  -4.2014400e-01  -1.2373082e-02   1.2792754e-01   2.1406927e-02   1.2171940e-02   2.3329062e-02   6.2630822e-02
   2.3255814e-02  -6.0329585e-01   1.9661330e-01   2.6599556e-01  -3.6016991e-01   1.8392484e-01   3.8627423e-01  -1.2524094e-01  -1.4269856e-01  -1.4344109e-01   4.0127337e-01   5.7009903e-01   2.2184201e-02  -2.9049922e-01  -3.8229091e-01   5.6647343e-02   3.7233034e-02  -1.4847253e-01   2.1831422e-01  -1.8119822e-03   2.2086521e-01
   3.1007752e-02  -8.3301870e-01   1.4618959e-01   3.9183971e-01  -4.1980829e-01  -1.0158181e-01   4.4979243e-01  -3.2557516e-01  -1.6491887e-01   5.7429579e-02   4.4315675e-01   6.8198006e-01  -1.0710906e-03  -2.8246827e-01  -4.6831629e-01   1.9098053e-01   2.9270814e-01  -3.7879340e-01   8.0151229e-02   2.9617686e-01   1.4512981e-01
   3.8759690e-02  -7.5087085e-01   1.0791286e-01   6.5995892e-01  -6.9974712e-01  -5.0195882e-02   7.5328147e-01  -4.1184030e-01  -1.8852699e-01  -8.3708570e-02   6.4766569e-01   7.4963076e-01  -7.9169266e-02  -3.4486254e-01  -3.2107738e-01   9.4583200e-02   5.0530672e-01  -5.2337966e-01   6.0935413e-02   2.7084917e-01   2.2882531e-02
   4.6511628e-02  -7.8614047e-01  -1.2629346e-01   7.3490999e-01  -6.3834609e-01   1.8458985e-01   5.7749703e-01  -4.8609215e-01  -3.7325250e-01   5.1631665e-03   7.0842413e-01   9.1717227e-01   2.2741669e-01  -6.2103014e-01  -2.5891057e-01   2.5386121e-01   5.3051656e-01  -4.6486260e-01  -7.4481146e-02  -1.7857194e-01   2.0579961e-01
   5.4263566e-02  -4.3448765e-01  -3.9362930e-01   5.6474054e-01  -9.1214447e-01   5.8222739e-01   4.4609578e-01  -5.6854604e-01  -6.1336344e-01  -2.2923379e-01   6.2846521e-01   6.6862078e-01   1.6060945e-01  -5.4126561e-01  -4.0999196e-01  -2.1676528e-02   6.0229581e-01  -5.9878994e-02  -3.3928481e-02  -7.3224596e-02   4.4519861e-01
   6.2015504e-02  -3.1416101e-01  -7.5325609e-01   6.2556422e-01  -1.0177795e+00   3.5567278e-01   2.4908220e-01  -2.3723057e-01  -4.0025148e-01  -3.1605273e-01   3.1804645e-01   9.4483643e-01  -6.8409609e-02  -7.9238243e-01  -5.5949207e-01  -5.4546148e-04   6.0461490e-01  -1.8908821e-01   1.7072784e-01  -3.1991996e-01   1.6854636e-01
   6.9767442e-02  -2.3996227e-01  -9.7813606e-01   5.6231329e-01  -8.0906940e-01   1.7343277e-01   4.9680379e-01  -1.2893723e-01  -2.1047608e-01  -3.3752554e-01   5.5864910e-02   8.7977264e-01  -8.7636413e-02  -8.8448657e-01  -6.3315522e-01  -3.1393600e-01   5.0079796e-01  -2.6494591e-01   2.2549315e-01  -4.3645005e-01   5.1999746e-02
   7.7519380e-02  -1.7529743e-01  -7.7284957e-01   3.2185444e-01  -7.6685305e-01   3.4817311e-01   2.8277562e-01  -3.8052874e-02  -2.3710596e-01  -3.2283438e-01  -7.1958271e-02   1.0108408e+00   2.2261449e-02  -9.6758104e-01  -5.7214981e-01  -1.6510302e-01   5.4627870e-01  -1.1330792e-01   1.8525919e-01  -4.8408576e-01  -2.2427310e-02
   8.5271318e-02  -3.2047107e-01  -7.2538888e-01   2.9455004e-01  -8.8652924e-01   3.2291692e-01   3.5814707e-01  -1.8016045e-02  -2.3366230e-01  -7.1639307e-01  -1.4613874e-01   1.1940548e+00   1.0105210e-01  -9.4366521e-01  -6.0129530e-01   3.2276948e-02   5.3851204e-01  -1.4583647e-01   2.5899787e-01  -5.2932834e-01   2.5187268e-01
   9.3023256e-02  -5.9999896e-01  -6.8386814e-01   1.5111609e-01  -6.4122569e-01   4.4150490e-01   4.5757539e-01   1.7074399e-01  -1.5573494e-01  -1.1696041e+00  -5.1300719e-01   8.4127241e-01   1.5353160e-02  -9.2889567e-01  -6.7593496e-01   1.2725254e-01   3.1866857e-01   1.1373196e-01   2.8102038e-01  -5.1319392e-01   2.5864152e-01
   1.0077519e-01  -5.7860420e-01  -8.7002381e-01   2.5163236e-01  -5.9978112e-01   4.5372664e-01   3.2088172e-01   2.9141052e-01  -3.0477575e-01  -1.1759271e+00  -7.0787647e-01   9.0402877e-01   1.5967798e-01  -8.0337492e-01  -6.1524286e-01  -3.3726372e-03   2.7711980e-01   6.3214588e-02  -6.4982523e-02  -4.8980300e-01   3.2587238e-01
   1.0852713e-01  -6.7628942e-01  -7.6297424e-01  -8.2685185e-02  -6.6503094e-01   6.4803726e-01   2.5989094e-01   5.0944112e-01  -2.7888245e-01  -1.0589981e+00  -1.0480740e+00   1.1553378e+00   2.3538908e-01  -7.8652304e-01  -6.7767802e-01   1.1665843e-01   3.9821679e-01   5.9485362e-02  -2.4848955e-01  -2.5827077e-01   5.1139543e-01
   1.1627907e-01  -7.4200108e-01  -7.8086413e-01  -4.7660923e-01  -7.9169087e-01   7.2100799e-01   5.1128364e-01   4.5064403e-01  -1.9239898e-01  -9.7943375e-01  -6.0916245e-01   8.9699185e-01   3.0225582e-01  -7.9998949e-01  -7.3443004e-01   3.8031667e-01   3.5319041e-01  -2.5523972e-02  -2.8114828e-01  -4.3025486e-01   2.3545698e-01
   1.2403101e-01  -7.3011666e-01  -8.0772283e-01  -6.5550024e-01  -6.0772487e-01   7.3203780e-01   8.8644224e-01   5.7401143e-01  -2.1978127e-01  -6.8693191e-01  -7.3165627e-01   1.1586879e+00   2.2739658e-01  -5.5654032e-01  -6.5795683e-01   4.4367540e-01   1.2159626e-01  -3.7786210e-02  -3.2515992e-01  -6.0895628e-01   4.8246868e-01
   1.3178295e-01  -8.8266153e-01  -8.1444792e-01  -4.5855341e-01  -7.8176451e-01   5.0724030e-01   6.8053095e-01   6.9102237e-01  -4.1863349e-01  -5.3193512e-01  -6.6658457e-01   1.0100542e+00  -2.8781123e-01  -1.7894372e-01  -1.0462614e+00   7.4708882e-01   3.4605505e-01  -2.3030828e-02  -3.0279807e-01  -5.3421531e-01   3.0503281e-01
   1.3953488e-01  -8.5359248e-01  -8.5415964e-01  -5.0676920e-01  -7.7963530e-01   5.9767545e-01   6.7455237e-01   8.6563806e-01  -1.5761676e-01  -3.0316883e-01  -7.6117021e-01   1.1477690e+00  -5.1274563e-01  -3.0358100e-01  -8.1709375e-01   4.3221210e-01   2.2466787e-02   6.8080346e-02  -3.3091301e-01  -6.1765366e-01   2.1081204e-01
   1.4728682e-01  -8.1838471e-01  -8.6441069e-01  -5.0020968e-01  -9.9215713e-01   7.5615114e-01   7.8741865e-01   9.5663200e-01  -1.2797347e-01  -1.2992410e-01  -7.5524872e-01   1.2974610e+00  -6.1121619e-01  -2.2427318e-01  -9.8790229e-01   3.5957397e-01  -1.2997661e-02   1.9072501e-01  -3.1101817e-01  -5.5866861e-01  -1.5758836e-02
   1.5503876e-01  -1.0837915e+00  -6.1046338e-01  -7.4920698e-01  -1.0713212e+00   8.6257464e-01   8.6216988e-01   7.3223031e-01   9.7669956e-02   2.2767480e-01  -8.1645877e-01   1.4909623e+00  -6.8506364e-01  -1.4543633e-01  -8.1638995e-01   5.1615551e-01  -7.6082068e-02   3.9621840e-01   3.3841376e-02  -6.6953587e-01  -2.7923069e-01
   1.6279070e-01  -7.6981668e-01  -8.1442056e-01  -8.2900004e-01  -1.0659476e+00   7.7807994e-01   1.1088487e+00   9.3496689e-01  -9.3529642e-02   6.5297189e-03  -6.7696126e-01   1.3931864e+00  -7.1450656e-01  -3.1050305e-01  -8.5708694e-01   6.8881856e-01  -6.8148402e-02   4.7908030e-01  -2.7748109e-01  -6.7628048e-01  -2.3464646e-01
   1.7054264e-01  -8.9542925e-01  -4.1999588e-01  -7.8724929e-01  -1.0994612e+00   9.3596373e-01   1.0562211e+00   7.8563899e-01   2.5144507e-02  -1.1481672e-01  -6.4144386e-01   1.4178329e+00  -4.8276413e-01  -2.6833553e-01  -8.6547603e-01   7.5873302e-01   2.2279490e-01   4.6668875e-01  -3.9938238e-01  -2.7645551e-01  -1.9632947e-01
   1.7829457e-01  -1.1893125e+00  -3.1836692e-01  -1.0223892e+00  -1.0954964e+00   1.1262014e+00   9.9691357e-01   1.1308915e+00   3.4361671e-01  -2.7765698e-01  -5.9792044e-01   1.7156317e+00  -2.2089563e-01  -2.2475272e-01  -1.0237970e+00   5.0715833e-01   6.0710112e-01   4.2285701e-01  -3.8575265e-01  -4.3241965e-01   8.7514849e-02
   1.8604651e-01  -1.1208248e+00   4.8897901e-03  -1.0138874e+00  -9.6750618e-01   1.2144665e+00   8.3733911e-01   1.3828086e+00   8.5324923e-01  -2.0599756e-01  -6.4211728e-01   1.6657742e+00  -1.7619563e-01  -3.1238644e-01  -9.4746759e-01   2.7101809e-01   4.2101619e-01   4.6419752e-01  -2.6570806e-01  -5.5901898e-01   2.7414317e-01
   1.9379845e-01  -1.1886771e+00   9.5993286e-02  -1.1678046e+00  -8.8301557e-01   1.3737681e+00   9.8015416e-01   1.4689305e+00   7.6614734e-01  -1.7952902e-02  -7.0742629e-01   1.7431823e+00  -3.9792269e-01  -4.7827760e-01  -8.2214980e-01   2.0004884e-01   2.8356306e-01   4.4765222e-01  -2.4049031e-01  -4.3817925e-01  -1.2715333e-02
   2.0155039e-01  -1.4791341e+00  -4.2943658e-02  -1.1529162e+00  -1.0277714e+00   1.2687395e+00   1.0967469e+00   9.6373441e-01   8.2809070e-01  -1.4006890e-01  -5.8486893e-01   2.0189835e+00  -7.0190848e-01  -2.6625075e-01  -1.0820876e+00  -3.4272932e-02   3.8297546e-01   3.1508129e-01  -1.5611769e-01  -5.2918077e-01   3.1889100e-01
   2.0930233e-01  -1.5356488e+00  -3.9206024e-02  -1.4987507e+00  -9.0397327e-01   1.5486913e+00   1.2240594e+00   1.1298377e+00   9.4272943e-01  -1.1433304e-01  -5.8545677e-01   2.2571303e+00  -7.1242636e-01  -2.9887875e-01  -1.3322791e+00   2.6024700e-01   5.2876026e-01   2.6258820e-01   1.2078855e-01  -3.7346816e-01   2.9617237e-01
   2.1705426e-01  -1.5737460e+00  -5.9543293e-02  -1.5785062e+00  -5.6950168e-01   1.5067714e+00   1.1140253e+00   7.5996916e-01   8.6582366e-01   7.0121255e-04  -6.7138370e-01   2.5769769e+00  -5.9837812e-01  -4.3382081e-01  -1.3559445e+00   1.9170465e-01   3.4878705e-01   1.1210179e-01   3.1410646e-01  -5.9822615e-01   5.0368460e-01
   2.2480620e-01  -1.4179233e+00   1.9916052e-01  -1.5714349e+00  -6.1593767e-01   1.6370468e+00   8.9872926e-01   7.0148148e-01   1.2771297e+00   1.2936198e-01  -4.6897907e-01   2.8233256e+00  -2.8787172e-01  -4.8998321e-01  -1.3169682e+00   2.6066040e-01   2.9943985e-01   1.9832167e-01   2.3945356e-01  -4.8166109e-01   6.6578684e-01
   2.3255814e-01  -1.3757356e+00   2.2553860e-01  -1.5437523e+00  -8.7835722e-01   1.8780868e+00   6.6069328e-01   6.0228620e-01   1.4372399e+00   2.3450673e-01  -2.2092227e-01   2.6154072e+00  -4.3756049e-01  -7.2435827e-01  -9.3013498e-01   3.9432059e-01   4.8126721e-01   2.6469871e-01   2.2838228e-01  -6.1575138e-01   5.3461524e-01
   2.4031008e-01  -1.2853282e+00   1.1334897e-01  -1.6153017e+00  -1.1507989e+00   1.7772554e+00   5.8661332e-01   5.9361295e-01   1.0835799e+00   3.4851634e-01  -3.5256216e-01   2.4673360e+00  -4.8743627e-01  -5.6750382e-01  -1.4216218e+00   1.3052463e-01   6.3793816e-01   3.5842779e-01   2.5022811e-01  -6.2101389e-01   3.8091114e-01
   2.4806202e-01  -1.1415803e+00   1.3264577e-01  -1.5601485e+00  -1.3589394e+00   1.4914399e+00   5.4257287e-01   5.8586218e-01   9.0146010e-01   1.8718634e-01  -1.9016903e-01   2.6203806e+00  -7.2069081e-01  -3.5348710e-01  -1.4150400e+00   5.5239188e-02   5.5039527e-01   3.6432549e-01   3.2755240e-01  -6.3992859e-01   3.0144721e-01
   2.5581395e-01  -1.1959276e+00   3.6961335e-01  -1.5097786e+00  -1.4565975e+00   1.3840409e+00   6.7346277e-01   6.2893805e-01   1.0603745e+00   1.6713710e-01  -2.3871591e-01   2.3403649e+00  -6.1029541e-01  -1.2322159e-01  -9.8031614e-01  -6.6044149e-03   6.7256565e-01   5.8430902e-01   6.5223921e-01  -5.0601919e-01   2.8677201e-01
   2.6356589e-01  -1.1877066e+00   4.0388513e-01  -1.5258964e+00  -1.5521655e+00   1.3310548e+00   6.5540746e-01   4.4104749e-01   1.0463847e+00   2.6272177e-01  -1.3152275e-01   2.3850401e+00  -1.1685457e+00   8.4142943e-02  -5.7013901e-01   4.4629276e-01   3.1037098e-01   8.3768152e-01   5.0763095e-01  -4.0274506e-01   2.1078798e-01
   2.7131783e-01  -1.3024363e+00   3.2104462e-01  -1.3123274e+00  -1.5150991e+00   1.4798847e+00   8.2281366e-01   5.0264195e-01   1.2843484e+00   1.3526274e-01  -1.8701641e-01   2.7027144e+00  -1.2808087e+00   2.7833593e-01  -4.3412377e-01   1.0244535e-01   5.0214148e-01   9.8378075e-01   6.2920766e-01  -6.4238384e-01   1.0967294e-01
   2.7906977e-01  -1.1659412e+00   2.0276381e-01  -1.1924362e+00  -1.4961126e+00   1.5468229e+00   7.2103270e-01   3.4797830e-01   1.4685704e+00   5.1982920e-03   8.9540012e-02   2.6531283e+00  -1.2521573e+00  -9.8140367e-03   6.2801522e-02  -2.5962052e-02   2.4041104e-01   9.5701851e-01   5.0047430e-01  -6.6013319e-01   1.5891744e-01
   2.8682171e-01  -8.8082141e-01   3.3583002e-02  -1.1647897e+00  -1.8070603e+00   1.6197087e+00   8.3276562e-01  -2.7747789e-03   1.3675221e+00   7.2461983e-02   1.5933198e-01   2.7549902e+00  -1.6808211e+00   7.7819505e-02  -1.4812684e-01  -9.3613513e-02   1.9025735e-01   8.8965321e-01   6.4725380e-01  -6.4401034e-01   1.5616996e-01
   2.9457364e-01  -8.3724310e-01   1.6565902e-01  -1.2191054e+00  -1.6888812e+00   1.5540129e+00   8.5221409e-01   1.1640128e-01   1.5528789e+00   3.0083503e-01   1.7658351e-01   2.9642925e+00  -1.6981541e+00   2.1313265e-01  -1.0992861e-02  -1.9949928e-01   4.6634309e-02   7.6548147e-01   9.7562326e-01  -9.8223061e-01  -3.8920214e-02
   3.0232558e-01  -9.1467684e-01   3.6705297e-01  -1.2236858e+00  -1.6105767e+00   1.3389893e+00   9.1477744e-01   2.9641888e-01   1.5154590e+00   3.2560580e-01   4.0422214e-01   3.1082196e+00  -1.5268673e+00   3.8484896e-01  -3.9129390e-02   7.2217409e-02   2.3049550e-01   9.2350142e-01   1.0214844e+00  -1.1449283e+00   1.1207430e-01
   3.1007752e-01  -1.1023676e+00   2.0366667e-01  -9.1949186e-01  -1.3439858e+00   1.6317304e+00   1.0281760e+00   1.4892236e-01   1.5140907e+00   2.6032302e-01   1.6383430e-01   2.6977143e+00  -1.4201151e+00   1.6041639e-01  -3.6343081e-02   1.0122052e-01   5.9479048e-02   7.3141393e-01   7.4741468e-01  -9.7462810e-01   1.3394999e-01
   3.1782946e-01  -8.1342887e-01   3.5228794e-01  -9.1685035e-01  -1.4144359e+00   1.5642240e+00   9.8393234e-01   2.6322633e-01   1.3900980e+00   5.6162064e-01   1.7277314e-01   2.8881599e+00  -1.3739198e+00   2.7829251e-01  -1.0494196e-01   1.3954396e-02   9.0014812e-02   8.1783436e-01   6.9165798e-01  -7.8082893e-01   2.7457180e-01
   3.2558140e-01  -7.9872039e-01   1.6102978e-01  -5.8458788e-01  -1.2748783e+00   1.8088344e+00   9.9617160e-01   5.5355489e-02   1.4424485e+00   7.2423269e-01   3.4353928e-01   2.6430413e+00  -1.4656137e+00   1.6789532e-01  -1.5749203e-01   1.1780432e-02  -1.1982004e-01   1.0546866e+00   9.2521262e-01  -9.6724552e-01   6.2471982e-02
   3.3333333e-01  -7.0417934e-01  -1.0137791e-02  -7.3421100e-01  -1.2966184e+00   1.8344902e+00   7.8079558e-01  -1.5185979e-01   1.6830012e+00   6.2772437e-01   2.2287680e-01   2.6881527e+00  -1.2703120e+00  -5.2649484e-03  -1.8920854e-01  -1.1541874e-01  -2.5883639e-01   9.7909323e-01   6.7169234e-01  -9.9351824e-01  -6.1899801e-02
   3.4108527e-01  -6.4272645e-01  -1.2707580e-01  -9.5433713e-01  -1.2136494e+00   1.9009643e+00   7.6948774e-01  -5.3851824e-01   1.6974812e+00   6.4214410e-01   2.2568145e-01   2.3137029e+00  -1.2130317e+00  -1.3833369e-01  -1.3224525e-01  -8.8618085e-02  -2.8909354e-01   1.0763921e+00   5.5598355e-01  -9.3377175e-01  -2.2135858e-02
   3.4883721e-01  -5.7037077e-01  -3.1107720e-01  -1.1643482e+00  -1.1238986e+00   1.7237964e+00   8.4822274e-01  -5.6443670e-01   1.7946928e+00   6.8170132e-01   4.3601540e-02   1.9250034e+00  -1.0517055e+00  -1.0380351e-01  -2.2641793e-01  -2.5394722e-01   3.7613973e-02   1.2470962e+00   6.0988366e-01  -1.0487550e+00  -2.1382746e-01
   3.5658915e-01  -4.9770535e-01  -4.5126431e-01  -1.1210557e+00  -1.2635867e+00   2.2113770e+00   8.5084915e-01  -3.2918847e-01   1.8561379e+00   7.4976718e-01   8.3495739e-02   1.7234400e+00  -9.4261088e-01  -2.5580903e-01  -5.2205965e-01  -4.4333524e-01   3.0155870e-01   1.2707928e+00   3.6379349e-01  -1.2648788e+00  -4.1602744e-01
   3.6434109e-01  -3.5329131e-01  -5.7629831e-01  -1.1431012e+00  -1.2739677e+00   2.2362765e+00   7.3033147e-01  -6.2987128e-01   1.7850208e+00   5.3325322e-01   2.1339711e-01   1.8708627e+00  -1.0135658e+00  -4.7993834e-01  -4.8679470e-01  -3.0713626e-01  -2.2975169e-01   1.3278681e+00   5.5485786e-01  -1.1568795e+00  -2.7220311e-01
   3.7209302e-01  -4.4237905e-01  -2.0474117e-01  -1.0691250e+00  -1.1358866e+00   2.0685384e+00   8.0479019e-01  -7.3062536e-01   1.6833060e+00   7.4450975e-01   2.2782260e-01   1.8401705e+00  -9.8858194e-01  -4.6325967e-01  -6.5825709e-01  -4.2452535e-01  -2.0948547e-01   1.0517685e+00   6.6601641e-01  -1.4765351e+00  -2.1304874e-01
   3.7984496e-01  -6.2249044e-01  -3.9095850e-01  -9.2501314e-01  -1.0852041e+00   2.0911738e+00   8.5443709e-01  -9.4534811e-01   1.7652490e+00   6.2791857e-01   1.8265531e-01   1.8872059e+00  -7.9294355e-01  -4.6558825e-01  -7.0413106e-01  -3.0907204e-01  -3.3603673e-01   1.2259601e+00   3.6066695e-01  -1.3978566e+00   1.4648678e-02
   3.8759690e-01  -2.0098667e-01  -5.6066070e-01  -9.7426473e-01  -1.0942255e+00   2.2121466e+00   9.7389434e-01  -1.0982655e+00   1.6617437e+00   6.6844719e-01   2.1865752e-01   1.6462335e+00  -8.1669187e-01  -2.5879579e-01  -7.6159455e-01  -9.6600902e-02  -4.0917044e-01   1.3107420e+00   3.2287640e-01  -1.4794408e+00  -1.3302665e-01
   3.9534884e-01  -1.3219449e-01  -5.6908852e-01  -1.2378058e+00  -1.1225566e+00   2.6490421e+00   7.9878868e-01  -9.5431953e-01   1.5152729e+00   7.4536075e-01   2.8965854e-01   1.6124452e+00  -9.2551638e-01  -9.3774817e-02  -4.6171767e-01   1.3189951e-01  -5.2065574e-01   1.5777569e+00   3.1950966e-01  -1.2446016e+00  -1.2762323e-01
   4.0310078e-01  -2.2518323e-01  -3.6279794e-01  -9.9811798e-01  -9.1586168e-01   2.5881199e+00   5.7482444e-01  -1.1657028e+00   1.6135044e+00   5.6887656e-01   6.1068278e-01   1.6782926e+00  -1.0850385e+00  -1.6749317e-01  -6.1356653e-01   1.3661426e-01  -4.2132592e-01   1.7020726e+00   1.2780105e-01  -1.3095659e+00   1.8703857e-02
   4.1085271e-01  -1.6705898e-02   1.7792718e-01  -8.2205977e-01  -9.2237084e-01   2.8138108e+00   4.9984726e-01  -9.5973741e-01   1.8216549e+00   5.0498960e-01   4.2670942e-01   1.7154362e+00  -9.0163687e-01   5.7396718e-02  -7.2783006e-01  -2.1798386e-01  -5.0232371e-01   1.6499817e+00   3.9416001e-02  -1.4843494e+00   3.7899454e-01
   4.1860465e-01  -3.1437919e-01   8.2171871e-02  -5.6245131e-01  -8.5784687e-01   2.6376604e+00   4.0026082e-01  -1.2464176e+00   1.7513955e+00   5.4233142e-01   5.2434614e-01   1.5876057e+00  -1.0096701e+00   2.8433019e-01  -6.7440182e-01  -1.2296863e-01  -3.3359887e-01   1.6164770e+00  -2.5016311e-03  -1.5137085e+00   3.5006722e-01
   4.2635659e-01  -4.4942894e-01  -5.6672979e-02  -2.1895543e-01  -8.3954573e-01   2.7084349e+00   2.2030545e-01  -7.9636004e-01   1.7711782e+00   5.3005900e-01   5.4298475e-01   1.7034045e+00  -1.0971092e+00   3.3039137e-01  -7.7825875e-01  -7.7285619e-02  -2.7639310e-01   1.6829570e+00  -3.5305332e-02  -1.8384535e+00   4.5944362e-01
   4.3410853e-01  -2.8630491e-01   1.5070195e-01   8.1231342e-02  -1.1143066e+00   2.6939256e+00   6.2167798e-01  -9.2181709e-01   1.7312599e+00   7.8223362e-01   5.8846382e-01   1.6343326e+00  -1.2482783e+00   5.0988397e-01  -6.0256536e-01  -4.0911612e-02  -3.0606352e-01   1.5006776e+00  -6.0498458e-02  -1.7681989e+00   3.4757661e-01
   4.4186047e-01  -3.7040522e-01   3.3535916e-01   2.9849011e-03  -9.1786493e-01   2.7620981e+00   6.9325326e-01  -1.0648997e+00   1.8352172e+00   4.6320945e-01   4.4164605e-01   1.5497813e+00  -1.0312885e+00   6.1314121e-01  -5.6635860e-01  -1.4652408e-02  -1.9158610e-01   1.3016200e+00  -1.4223112e-01  -1.7812479e+00   4.4623179e-02
   4.4961240e-01  -5.2767690e-01   3.8910770e-01   3.2975748e-01  -1.1022786e+00   2.6566265e+00   1.1789462e+00  -7.7966818e-01   2.0521413e+00   5.8246430e-01   3.0917798e-01   1.2672678e+00  -1.2581495e+00   7.1215926e-01  -6.3814077e-01  -2.4025818e-01  -5.1691906e-01   1.1665224e+00  -2.1098428e-01  -1.8175402e+00  -2.1036791e-01
   4.5736434e-01  -5.8316585e-01   3.6462229e-01   2.6635293e-01  -1.0399669e+00   2.2684678e+00   1.1889402e+00  -8.9429568e-01   2.0796282e+00   3.5564060e-01   5.5330390e-01   1.3471655e+00  -1.5419170e+00   8.0843550e-01  -8.2556764e-01  -2.7260298e-01  -3.6329680e-01   1.0075775e+00  -1.7217752e-01  -2.1787233e+00   2.2364357e-01
   4.6511628e-01  -7.6227710e-01   5.4060786e-01   5.2877213e-02  -1.1037188e+00   2.1934144e+00   1.1264190e+00  -1.2830902e+00   2.0033065e+00   3.1009590e-01   1.7489910e-01   1.1831381e+00  -1.3118016e+00   6.9657820e-01  -7.9252176e-01  -1.3174657e-01  -4.0510625e-01   1.0203340e+00   5.2561838e-02  -2.0609465e+00   1.3323316e-01
   4.7286822e-01  -7.7225958e-01   4.6635071e-01   7.9986580e-02  -1.2752848e+00   2.3117301e+00   8.3605725e-01  -1.5574762e+00   1.7358331e+00   2.5458619e-01   1.1994083e-01   1.3337095e+00  -1.4709916e+00   8.9528384e-01  -5.5405161e-01  -4.0275187e-01  -3.6166836e-01   1.0615204e+00  -2.5128399e-02  -2.2994253e+00   3.5771352e-01
   4.8062016e-01  -8.6017902e-01   3.8178353e-01   3.5332160e-01  -1.3372696e+00   2.3834826e+00   7.6637531e-01  -1.5503351e+00   1.7972060e+00   1.6005168e-01   1.6785757e-01   1.1768585e+00  -1.4365309e+00   6.7521310e-01  -6.4147053e-01  -1.5681520e-01  -2.5800519e-01   1.2418844e+00  -3.2180594e-02  -2.5483916e+00   6.3607906e-01
   4.8837209e-01  -6.0323302e-01   5.0652214e-01   6.2439771e-01  -1.2264063e+00   2.2479066e+00   5.3123472e-01  -1.4182408e+00   1.6750274e+00  -4.6247025e-02   1.5513561e-01   9.4798277e-01  -1.4848211e+00   5.2277856e-01  -7.9285326e-01  -3.8505495e-01  -5.7201281e-02   1.3905009e+00   1.2506573e-02  -2.7499528e+00   5.4808580e-01
   4.9612403e-01  -7.3749007e-01   6.8654707e-01   8.7077580e-01  -1.0029085e+00   1.8875120e+00   6.3237182e-01  -1.4732950e+00   1.5827178e+00  -8.3531848e-03  -1.9348666e-02   8.9571262e-01  -1.5679476e+00   3.2705854e-01  -1.1269037e+00  -1.7834859e-01   6.0035648e-02   1.3854785e+00   3.1356611e-02  -2.6592006e+00   3.1207753e-01
   5.0387597e-01  -6.7308121e-01   8.7418326e-01   6.7137997e-01  -1.1545966e+00   1.8059864e+00   6.3837163e-01  -1.3369089e+00   1.5150078e+00  -1.3428595e-02  -3.0052625e-02   8.6007076e-01  -1.3583538e+00   2.4500356e-01  -1.2626997e+00  -2.1282464e-01   4.1123962e-01   1.5799164e+00  -1.4099523e-01  -2.8256624e+00   9.1271904e-01
   5.1162791e-01  -7.3200844e-01   9.7888675e-01   7.6734231e-01  -9.4978508e-01   1.6971795e+00   4.5143133e-01  -1.9056003e+00   1.4412858e+00  -1.1078412e-01  -1.5386695e-01   6.8106595e-01  -1.6426642e+00   1.2240082e-01  -1.2375947e+00  -2.6075088e-01   1.8760832e-01   1.6836319e+00  -6.5129758e-02  -2.9842178e+00   7.7589740e-01
   5.1937984e-01  -6.7911452e-01   1.0146335e+00   6.6875895e-01  -1.0179648e+00   1.7232609e+00   4.8119699e-01  -1.7954820e+00   1.0543079e+00  -9.9134287e-02  -2.0796564e-01   9.8277845e-01  -1.7447142e+00   3.0060690e-01  -1.2304302e+00  -3.9537770e-01   2.1034740e-01   1.6763032e+00  -2.0225384e-01  -2.9176932e+00   7.2582122e-01
   5.2713178e-01  -6.8862706e-01   7.2628211e-01   6.2863277e-01  -1.0814719e+00   1.6865090e+00   5.2992741e-01  -1.9057498e+00   9.2738371e-01  -3.7865647e-01  -2.5615616e-01   9.7639606e-01  -1.8091887e+00   6.2860912e-01  -1.2808144e+00  -3.7535797e-01   1.1843454e-01   1.8511945e+00  -3.0488149e-01  -2.8933496e+00   4.5841149e-01
   5.3488372e-01  -4.9877646e-01   6.2498215e-01   5.2139957e-01  -1.3941293e+00   1.7316536e+00   5.4293389e-01  -1.9472870e+00   1.2598780e+00  -7.5595863e-01  -3.7611833e-02   7.3134316e-01  -1.6563421e+00   8.4168612e-01  -1.4253023e+00  -1.7936178e-01   5.4587341e-02   1.8001681e+00  -3.7846252e-01  -2.9940409e+00   1.0227118e-01
   5.4263566e-01  -2.8925102e-01   5.9311030e-01   4.3061148e-01  -1.2977635e+00   1.2694422e+00   2.5592843e-01  -1.8305393e+00   1.1004390e+00  -7.7070653e-01   2.0711154e-01   4.7179666e-01  -1.5952112e+00   4.9697228e-01  -1.5515874e+00  -1.9604676e-01   3.6758177e-02   1.5833110e+00  -5.6660153e-01  -2.9884028e+00  -8.6788337e-02
   5.5038760e-01  -2.8808991e-01   2.1645074e-01   3.2946741e-01  -1.0525589e+00   9.0794611e-01   5.6244560e-01  -1.9808344e+00   7.7408805e-01  -8.6044838e-01   3.0375674e-01   5.1713504e-01  -1.5309583e+00   5.8038662e-01  -1.6166420e+00  -3.9588187e-01   9.0010844e-02   1.8411385e+00  -6.9193733e-01  -2.8640200e+00   6.6235397e-02
   5.5813953e-01  -4.7496361e-01   1.4801280e-01   2.0347198e-01  -1.1196098e+00   1.1859630e+00   7.2309005e-01  -2.1626387e+00   7.8218083e-01  -1.0131410e+00   3.1760160e-01   4.8093556e-01  -1.6424678e+00   7.0855041e-02  -1.6771366e+00  -1.0411100e-01  -3.6928851e-01   1.8861851e+00  -8.6645545e-01  -2.7482438e+00   1.0489454e-01
   5.6589147e-01  -3.3075224e-01   8.8991238e-03   2.8283161e-01  -1.4436126e+00   8.1119486e-01   6.2042603e-01  -2.4054747e+00   9.3399265e-01  -1.0722164e+00   2.7028448e-02   8.7775317e-01  -1.5565947e+00   4.4973121e-02  -1.8185515e+00   1.5102142e-01  -4.2498768e-01   1.7279144e+00  -1.0950381e+00  -2.7752908e+00  -8.5216842e-02
   5.7364341e-01  -4.6373139e-01  -3.1703537e-01   4.7679118e-01  -1.6592221e+00   7.9497301e-01   7.4321369e-01  -2.2779229e+00   9.7353171e-01  -1.1821277e+00   3.0723676e-02   7.2244113e-01  -1.3259828e+00   1.1607332e-01  -1.6571422e+00   7.5460576e-02  -4.8253193e-01   1.9716972e+00  -1.0732438e+00  -2.8004801e+00   1.0472186e-01
   5.8139535e-01  -6.3392262e-01  -4.8803113e-02   4.9947695e-01  -1.6560200e+00   6.0113988e-01   1.0251802e+00  -2.6127992e+00   6.6310093e-01  -1.3628944e+00   1.0754667e-01   9.2271155e-01  -1.2131336e+00   1.7933969e-01  -1.7246082e+00   2.3400913e-01  -4.5343515e-01   1.9667971e+00  -8.7735617e-01  -2.8908173e+00   2.0875443e-01
   5.8914729e-01  -5.6567103e-01  -2.2114981e-01   3.6017368e-01  -1.9814920e+00   7.9336220e-01   1.1608394e+00  -2.4757271e+00   9.0448346e-01  -1.4187467e+00   1.1879792e-01   8.2737913e-01  -1.5162770e+00   1.4438440e-01  -1.7109072e+00   6.9776641e-02  -4.2849418e-01   1.6730339e+00  -7.8226513e-01  -3.0498447e+00   1.8946817e-01
   5.9689922e-01  -6.6205929e-01  -5.9747635e-02   2.6942445e-01  -2.0442931e+00   8.1633199e-01   1.1163589e+00  -2.4198197e+00   9.0357422e-01  -1.4367314e+00   3.0935649e-02   1.1750143e+00  -1.4715714e+00  -2.2719816e-01  -1.7415077e+00   3.6822652e-01  -5.4059830e-01   1.6678581e+00  -7.4733854e-01  -3.1085069e+00   1.3602555e-01
   6.0465116e-01  -4.3224440e-01  -3.5335768e-01   2.1051590e-01  -2.0122224e+00   8.3150081e-01   9.0379894e-01  -2.6138202e+00   1.1845852e+00  -1.6751102e+00   1.4894897e-01   1.0460690e+00  -1.2921251e+00  -3.4381293e-01  -1.5519490e+00   8.0305823e-01  -6.1528326e-01   1.6570820e+00  -1.0341978e+00  -3.0525294e+00   1.5216721e-01
   6.1240310e-01  -4.8738423e-01  -9.9295979e-02   3.9792912e-01  -1.8843144e+00   7.3870298e-01   7.8486082e-01  -2.7725167e+00   9.9642871e-01  -1.8012791e+00  -1.3278595e-03   7.8737612e-01  -1.3386963e+00  -2.5619341e-01  -1.7397548e+00   7.4390708e-01  -7.2641077e-01   1.5913795e+00  -9.0623379e-01  -3.0376099e+00   3.8248198e-02
   6.2015504e-01  -4.8991043e-01  -1.5587986e-01   6.3644215e-01  -1.6833464e+00   6.3050446e-01   4.1611653e-01  -2.9360281e+00   1.1677646e+00  -1.6981056e+00  -2.2100836e-01   7.1625779e-01  -1.4818201e+00  -4.9880355e-01  -1.1336794e+00   4.5394021e-01  -5.5736359e-01   1.7293509e+00  -5.3635997e-01  -3.0643132e+00  -2.5522995e-02
   6.2790698e-01  -3.7965481e-01  -1.6702319e-01   5.8254638e-01  -1.7266673e+00   7.2710807e-01   3.3879800e-01  -2.9185717e+00   1.1583722e+00  -1.9233954e+00  -7.2108290e-02   7.4555782e-01  -1.7112688e+00  -3.4024896e-01  -1.2459404e+00   2.3323489e-01  -4.3853286e-01   1.6069582e+00  -6.2378476e-01  -2.9227556e+00  -5.6266712e-02
   6.3565891e-01  -4.1726481e-01   5.7946951e-02   3.0264223e-01  -1.5593170e+00   8.4916518e-01   3.1480542e-01  -2.9258315e+00   1.2080194e+00  -2.2302797e+00  -1.1198304e-01   7.8632613e-01  -1.6242803e+00  -4.9321255e-01  -1.1233781e+00   4.3298817e-01  -3.7832059e-01   1.6050053e+00  -5.9704930e-01  -3.0694089e+00  -4.5491746e-02
   6.4341085e-01  -6.9401954e-01  -3.4801795e-01   2.7807188e-01  -1.6190950e+00   6.4380079e-01   2.5388950e-01  -3.2000892e+00   1.3118455e+00  -2.1380061e+00   2.1345666e-01   5.5937399e-01  -1.5171243e+00  -3.6930531e-01  -1.2552288e+00   5.3106740e-01  -4.8981361e-01   1.7523977e+00  -8.6220093e-01  -2.9300944e+00  -1.1748418e-01
   6.5116279e-01  -5.7949657e-01  -1.3205519e-01   2.1147236e-01  -1.4355326e+00   4.7096016e-01   1.9845123e-01  -3.1957789e+00   1.5291523e+00  -2.0420046e+00   2.3654049e-01   5.2321287e-01  -1.6369681e+00  -3.2892347e-01  -1.3225082e+00   7.0139827e-01  -7.5387525e-01   1.6621394e+00  -8.0487424e-01  -2.7100083e+00  -1.0032593e-01
   6.5891473e-01  -6.7296477e-01  -4.8616016e-01   9.5334935e-02  -1.0176485e+00   2.1014628e-01   1.4389389e-01  -3.3036777e+00   1.1997237e+00  -1.9718407e+00   5.7691419e-01   5.7636025e-01  -1.7360138e+00  -3.3002536e-01  -1.1309718e+00   7.0466806e-01  -7.6648727e-01   1.9026437e+00  -8.4669266e-01  -2.7401098e+00  -2.6667475e-01
   6.6666667e-01  -5.8409813e-01  -7.7619851e-01   3.0799247e-01  -6.2045457e-01   2.7633934e-01   4.4952772e-03  -3.0999121e+00   1.1659504e+00  -2.0613518e+00   3.4512716e-01   5.3348190e-01  -1.7051526e+00  -1.6475005e-01  -9.6908670e-01   7.4148256e-01  -6.3006065e-01   1.7828180e+00  -7.8674224e-01  -2.7603996e+00  -5.7947544e-01
   6.7441860e-01  -3.2735379e-01  -5.5901699e-01   1.5462589e-01  -4.4092578e-01   3.2179390e-01   1.5987534e-01  -2.8500299e+00   9.8642240e-01  -2.1743495e+00   4.4475891e-01   7.3915628e-01  -1.7809041e+00   2.1105619e-03  -1.0888948e+00   9.2291211e-01  -6.0582949e-01   1.9040976e+00  -9.3687913e-01  -3.0786995e+00  -6.0583033e-01
   6.8217054e-01  -8.1360280e-02  -3.1364500e-01   3.3076749e-02  -6.2647408e-01   7.8627736e-02   1.0573153e-01  -3.0502148e+00   8.5986017e-01  -2.0417012e+00   2.7906282e-01   7.5630689e-01  -1.6347008e+00  -2.5120262e-01  -1.0138988e+00   9.0135587e-01  -7.3133208e-01   1.9361862e+00  -9.5179690e-01  -3.1287974e+00  -9.7531948e-01
   6.8992248e-01  -3.9637608e-01  -4.5727269e-01   1.9190344e-01  -5.7329328e-01  -2.5605463e-01   1.5833570e-01  -2.8300600e+00   9.7238216e-01  -2.0860687e+00   4.8630263e-01   7.9838835e-01  -1.7307536e+00  -1.8974231e-01  -1.1178237e+00   9.0521221e-01  -4.8679854e-01   1.9746562e+00  -6.5670693e-01  -2.9098284e+00  -8.5268902e-01
   6.9767442e-01  -2.7852936e-01  -6.2269316e-01   4.9875029e-02  -5.0796234e-01  -2.4722093e-01   2.9607447e-01  -2.5539347e+00   8.9424869e-01  -1.9533198e+00   5.6775349e-01   9.4630528e-01  -1.9233991e+00  -2.8126787e-01  -1.1269523e+00   9.5434418e-01  -4.7808929e-01   1.8128549e+00  -3.9369490e-01  -3.2050383e+00  -7.8045309e-01
   7.0542636e-01  -3.1935688e-01  -6.5545930e-01  -3.3903773e-03  -1.1546979e-01  -2.0993781e-01   2.5249632e-01  -2.3789492e+00   1.0937285e+00  -2.0388376e+00   2.6430839e-01   1.0573611e+00  -1.9418403e+00  -3.5174962e-01  -1.0047026e+00   1.0083127e+00  -2.7400598e-01   1.5314466e+00  -9.3231599e-02  -3.0538737e+00  -8.7182537e-01
   7.1317829e-01  -2.9329735e-01  -6.7125830e-01  -2.4630717e-01   1.8204853e-02  -1.7617655e-01   3.7284925e-02  -2.2253285e+00   1.2342429e+00  -1.7043787e+00   3.8408981e-01   1.0779957e+00  -2.0302674e+00  -7.4635613e-01  -8.2251043e-01   1.2253045e+00  -1.8328030e-01   1.5929450e+00  -2.9640479e-01  -3.0197142e+00  -8.5679501e-01
   7.2093023e-01  -5.8856612e-01  -5.0226598e-01  -1.6560700e-01   1.7595962e-01  -2.0094955e-01   1.2745155e-01  -2.3723217e+00   9.4418201e-01  -1.4853853e+00   6.5516829e-01   1.0265678e+00  -1.8540539e+00  -7.8730706e-01  -8.5676171e-01   1.1065083e+00  -5.0773131e-01   1.3349858e+00  -2.4698549e-01  -3.1044740e+00  -9.6347897e-01
   7.2868217e-01  -4.8993721e-01  -5.9404975e-01  -1.7181744e-02   7.9652018e-02   1.5800890e-01  -5.5275037e-02  -2.3280175e+00   9.1036959e-01  -1.5071590e+00   6.5820649e-01   1.1346226e+00  -1.9887317e+00  -6.6592325e-01  -7.3831391e-01   9.6826712e-01  -4.5366045e-01   1.1856581e+00  -2.4534339e-01  -3.0197556e+00  -1.0502648e+00
   7.3643411e-01  -3.3174393e-01  -6.3161076e-01  -5.4808265e-02   4.2730112e-01   2.1268354e-02  -2.4702027e-01  -2.2587364e+00   7.6824226e-01  -1.2510639e+00   6.5698446e-01   1.2495188e+00  -1.9875885e+00  -9.9231456e-01  -2.4877147e-01   8.4918731e-01  -4.9005477e-01   1.2766006e+00  -4.3682759e-01  -3.1416306e+00  -9.7747348e-01
   7.4418605e-01  -8.9104215e-02  -9.6007477e-01   3.3834599e-01   5.5212053e-01  -5.6732827e-02  -4.3204634e-01  -2.1230123e+00   6.2823851e-01  -1.1222989e+00   4.7144980e-01   1.3378045e+00  -1.8458691e+00  -9.7692958e-01  -2.0655501e-01   9.4083666e-01  -3.3990932e-01   1.4679550e+00  -3.2611360e-01  -2.8378645e+00  -8.9283653e-01
   7.5193798e-01   1.9364978e-02  -7.7613878e-01   2.4857962e-01   3.0299742e-01  -8.1810566e-02  -3.2237658e-01  -2.2458929e+00   4.0203114e-01  -1.3566684e+00   5.1053775e-01   1.2754882e+00  -2.0112880e+00  -9.8211059e-01  -4.6792897e-01   6.8170781e-01  -3.1976714e-01   1.6448079e+00  -5.9799981e-01  -2.8490245e+00  -8.7701984e-01
   7.5968992e-01  -1.2879972e-03  -8.8234983e-01   3.6276982e-01   4.2452078e-01  -1.7250279e-01  -3.1557546e-01  -2.0042154e+00   5.7861813e-01  -1.3712124e+00   3.9956054e-01   1.3265924e+00  -2.2290255e+00  -7.5189981e-01  -7.5471236e-01   5.5056768e-01  -1.5361372e-01   1.6529520e+00  -4.5033895e-01  -2.7389326e+00  -7.6056825e-01
   7.6744186e-01  -2.9864743e-01  -8.1040058e-01   4.4433468e-01   5.4193557e-01  -2.6826623e-01  -1.6297136e-01  -1.7894659e+00   8.0672387e-01  -1.7036559e+00   1.8401286e-01   1.2039366e+00  -2.2071061e+00  -5.0188991e-01  -6.3997450e-01   3.6311354e-01  -2.7867054e-01   1.4171126e+00  -5.4716713e-01  -2.6563843e+00  -6.6609148e-01
   7.7519380e-01  -6.1741284e-02  -7.9226092e-01   5.8163496e-01   4.2469576e-01  -4.8973088e-01  -5.3381450e-01  -1.7714658e+00   6.2257845e-01  -1.3209593e+00   2.9256220e-01   1.1298198e+00  -2.1385923e+00  -6.2833145e-01  -2.2602598e-01   1.3051978e-01  -5.2369713e-02   1.3143408e+00  -6.9937147e-01  -2.5173674e+00  -7.6837955e-01
   7.8294574e-01  -8.8844257e-02  -8.6001219e-01   2.6015405e-01   2.3851692e-01  -6.7800639e-01  -6.3136557e-01  -2.0810726e+00   3.6072188e-01  -1.0152233e+00   4.3487122e-01   1.1483631e+00  -2.2283327e+00  -5.9052891e-01  -2.1512362e-01   1.4241196e-01  -4.0400839e-02   1.4786496e+00  -6.6441632e-01  -2.1674667e+00  -8.2772345e-01
   7.9069767e-01  -2.4527734e-01  -7.0258305e-01   3.3553106e-01   3.1495016e-01  -3.9126819e-01  -7.1475750e-01  -1.8222814e+00   3.3469245e-01  -1.0850097e+00   4.5943335e-01   9.2537620e-01  -1.8928246e+00  -5.0696800e-01  -2.9239319e-01   6.4277176e-02   6.2001989e-02   1.0612327e+00  -5.6404933e-01  -1.8778496e+00  -9.1942167e-01
   7.9844961e-01  -1.9991998e-01  -4.9387855e-01   2.8186339e-01   3.3134953e-01  -1.4765732e-01  -6.9637315e-01  -1.4633923e+00   2.9369224e-01  -9.9806973e-01   5.5241616e-01   7.9777795e-01  -1.6822878e+00  -4.6561285e-01  -1.8971016e-01   1.1259629e-01  -1.3031025e-01   1.2893824e+00  -3.9803305e-01  -1.8414072e+00  -6.5402582e-01
   8.0620155e-01  -2.5189970e-01  -6.9629934e-01   3.0772442e-01   3.6550509e-01  -1.6038622e-01  -5.0423984e-01  -1.6135903e+00   4.2939042e-01  -8.0374371e-01   2.3204236e-01   5.2324887e-01  -1.7835057e+00  -4.8436392e-01  -4.8133486e-01   3.4746199e-01  -5.1253081e-02   1.2739056e+00  -6.1889636e-01  -1.8796864e+00  -5.9146520e-01
   8.1395349e-01  -3.0398770e-01  -9.0354302e-01  -5.3644418e-02   3.0123654e-01  -2.0952896e-01  -2.4658724e-01  -1.4291418e+00   2.9576579e-01  -5.9256470e-01   2.2058942e-01   3.1817801e-01  -1.6524952e+00  -2.7971974e-01  -1.5328403e-01   1.6017173e-01  -1.8634500e-01   1.1985579e+00  -3.7708183e-01  -2.0541215e+00  -3.7953345e-01
   8.2170543e-01  -3.7261490e-01  -6.4957003e-01   1.1366263e-01   4.2955469e-01  -1.3364752e-01  -4.6724399e-01  -1.2030367e+00   4.1700874e-01  -4.7848904e-01   1.8453990e-01   6.1528430e-02  -1.9559919e+00  -4.0089243e-01  -8.2711908e-02   1.4129661e-01  -3.6972265e-01   9.6840501e-01  -3.0217713e-01  -2.2447151e+00  -2.4420099e-01
   8.2945736e-01  -1.3196261e-01  -5.6438903e-01   1.3354375e-01   3.1926263e-01  -1.8740334e-01  -3.4981453e-01  -1.2906801e+00   5.3985936e-01  -2.9738710e-01  -5.2443483e-02   1.1635537e-01  -1.7594417e+00  -3.3030090e-01  -3.9167492e-01   1.7186633e-01  -6.0109921e-01   6.2994328e-01  -1.0853350e-01  -2.2866327e+00  -5.0088770e-02
   8.3720930e-01   9.9483338e-02  -3.8628636e-01   3.6918342e-01   4.5109491e-01  -7.3758338e-02  -2.0307017e-01  -1.1171953e+00   3.7827377e-01  -4.3152946e-01  -9.6433512e-02   2.3153734e-01  -1.3975907e+00  -2.2739455e-01  -5.2155478e-01   1.2593068e-01  -5.4649774e-01   5.2081650e-01  -9.9778619e-02  -2.3200780e+00  -1.0165587e-01
   8.4496124e-01   1.4735192e-01  -5.5983090e-01   4.1393976e-01   4.2592568e-01  -2.9349824e-02  -1.2382308e-01  -1.0132314e+00   4.8716967e-01  -3.3183675e-01  -9.2500663e-02   1.9121009e-01  -1.0741555e+00  -3.8560982e-01  -3.7086953e-01   3.4702829e-01  -7.4637892e-01   5.9422638e-01  -2.0441742e-01  -2.3750160e+00  -6.5234713e-02
   8.5271318e-01   1.6740249e-01  -8.3572180e-01   2.9943463e-01   4.1294852e-01  -8.9041776e-02   8.6954884e-02  -8.8829040e-01   2.5610795e-01  -3.6743839e-01   4.8795179e-02   3.5184584e-01  -9.0610636e-01  -3.7500493e-01  -4.6432180e-01   5.4304277e-01  -7.4703465e-01   6.7756061e-01  -1.3011133e-01  -2.0309456e+00  -2.3228241e-01
   8.6046512e-01   2.0972469e-01  -9.0487494e-01   2.7922892e-01   5.5724979e-01  -2.8374424e-01   2.2090553e-03  -7.3403571e-01   2.9692011e-01  -4.7445760e-01  -9.4725676e-02   2.1787587e-01  -8.1120965e-01  -3.1773987e-01  -5.7395128e-01   2.6830720e-01  -6.8917421e-01   6.7015530e-01  -2.1632056e-01  -1.9645263e+00   1.5451280e-01
   8.6821705e-01   2.1379630e-01  -1.0697797e+00   1.7936827e-01   5.4374356e-01  -3.1092373e-01   3.2008005e-01  -9.7928172e-01   1.3099968e-01  -1.4533194e-01  -3.7821742e-01   3.5345886e-01  -7.3685602e-01  -2.6515783e-01  -5.0294118e-01   4.9141755e-01  -4.8032428e-01   5.3466609e-01  -4.7555091e-01  -2.0508668e+00   4.3397788e-01
   8.7596899e-01  -1.8049173e-01  -1.0407845e+00   4.7922134e-02   4.6183911e-01  -7.5649165e-01   3.8218103e-01  -9.0698418e-01   3.6245945e-01  -1.5407584e-01  -6.8942289e-01   5.8714043e-01  -8.5366771e-01  -1.4804102e-01  -4.9479393e-01  -3.5313559e-02  -3.8782510e-01   5.5844659e-01  -4.9583693e-01  -1.9627879e+00   2.8743815e-01
   8.8372093e-01  -3.8708443e-01  -1.2756037e+00  -1.6791144e-01   4.7797290e-01  -6.8204077e-01   7.4116876e-01  -8.2797253e-01   5.2578864e-01  -2.1301693e-01  -6.8291763e-01   5.9561167e-01  -7.1249328e-01  -7.8880754e-02  -5.0171193e-01   1.2379604e-01  -2.5559421e-01   4.3436111e-01  -2.4435833e-01  -1.8019662e+00   3.7262512e-01
   8.9147287e-01  -1.4064928e-01  -1.1153141e+00  -2.8046055e-01   4.1257740e-01  -6.7599297e-01   1.0064847e+00  -7.5608293e-01   7.8339307e-01  -2.0434403e-01  -7.4539455e-01   5.0649778e-01  -8.6572600e-01  -2.1566936e-01  -2.4066599e-01  -1.1283882e-01  -3.5387375e-01   4.2462059e-01  -3.1080552e-01  -1.7139356e+00   5.5153902e-01
   8.9922481e-01  -1.3344014e-01  -1.0189653e+00  -1.7783337e-01   3.6846532e-01  -6.1239036e-01   9.3984983e-01  -7.5950278e-01   7.6825050e-01  -2.6175359e-02  -5.5351563e-01   5.9991868e-01  -9.5804478e-01  -2.6019091e-01  -2.9841163e-01  -1.9422464e-01  -6.5749719e-01   4.8267963e-01  -1.3312379e-01  -1.3841166e+00   4.4882664e-01
   9.0697674e-01   1.6572157e-01  -9.8347022e-01  -4.6674743e-02   1.0651978e-01  -6.3335620e-01   6.3700000e-01  -9.7926722e-01   1.0283141e+00   1.0891041e-01  -4.9540337e-01   5.9224212e-01  -7.2717461e-01  -3.7827608e-02  -4.6430079e-02  -4.2491919e-01  -4.4829100e-01   6.1557906e-01  -1.1187414e-01  -1.1291716e+00   4.5568588e-01
   9.1472868e-01   3.8878836e-01  -8.1299388e-01   1.1088709e-01   5.9717040e-02  -8.0535810e-01   5.1415756e-01  -9.0914843e-01   1.3936468e+00  -7.5887705e-03  -1.7504250e-01   6.4438366e-01  -6.3010126e-01  -2.9931716e-02   6.8341729e-02  -4.1840063e-01  -5.6863703e-01   4.1869308e-01   1.3519542e-01  -1.1788383e+00   7.7574314e-01
   9.2248062e-01   1.0716329e+00  -6.6637640e-01   1.6121248e-01  -3.5793021e-03  -9.6368024e-01   2.5241528e-01  -8.8700248e-01   1.1037634e+00   1.7449565e-01  -1.5627870e-01   5.5075641e-01  -5.2180803e-01   1.9515016e-01   2.1380867e-01  -3.8911744e-01  -5.8925233e-01   4.1189111e-01  -1.6342800e-01  -8.5930686e-01   6.2422197e-01
   9.3023256e-01   1.1757036e+00  -5.8601232e-01  -8.3343830e-03  -3.0746243e-01  -9.8067185e-01   1.5668598e-01  -7.5769599e-01   8.3502445e-01   2.4233213e-01  -2.0728022e-01   4.7460715e-01  -6.4490278e-01  -5.5366327e-02   3.9098769e-01  -1.8837297e-01  -4.9476068e-01   3.1587730e-01  -2.8321252e-02  -1.2110754e+00   4.2994730e-01
   9.3798450e-01   1.1414980e+00  -5.3834361e-01   7.9329664e-02  -3.4873800e-01  -8.1523028e-01   4.9390161e-01  -5.8088428e-01   8.0520120e-01   3.0644086e-01  -2.1488901e-01   3.2920965e-01  -6.3492322e-01  -7.1492481e-02   4.8773214e-01  -4.3607446e-01  -2.5716966e-01   7.7685803e-02  -9.0955156e-02  -9.4178049e-01   3.4387086e-01
   9.4573643e-01   6.3239064e-01  -6.8556640e-01   3.0295436e-01  -2.9319283e-01  -8.0414334e-01   6.2016846e-01  -4.3320583e-01   2.4687901e-01   3.5226512e-01  -6.8198809e-02   5.2612732e-02  -6.7970147e-01  -2.1424321e-01   4.4905397e-01  -4.6424886e-01  -3.0762584e-01  -8.2203740e-02   5.1312519e-02  -8.0688494e-01   2.9243037e-01
   9.5348837e-01   4.9647491e-01  -8.3008461e-01   4.0208066e-01  -1.8788806e-01  -2.8499834e-01   3.2781297e-01  -4.8615660e-01   1.2873343e-01   4.1045923e-01  -1.0540322e-02   1.7690466e-02  -6.3352187e-01  -2.7793326e-02   3.7418305e-01  -2.3126942e-01  -5.5889005e-01  -5.2665379e-02   7.8048780e-02  -8.8324818e-01   3.7440071e-01
   9.6124031e-01   8.0063334e-01  -6.8177204e-01   2.6696752e-01   1.0397800e-01  -5.3743942e-01   2.2589929e-02  -5.1741570e-01   2.7428148e-01   1.6328295e-01  -2.3942464e-01  -1.6999531e-01  -5.7956519e-01   1.5557024e-01   8.9306298e-02  -2.0358405e-01  -5.9248722e-01  -3.9305693e-01   1.0440537e-01  -7.5674487e-01   6.1914480e-01
   9.6899225e-01   6.9556419e-01  -6.3192157e-01   2.2206250e-01   2.4568111e-02  -5.4471138e-01  -8.4417108e-02  -6.9903671e-01   7.3678637e-02   9.8585345e-02  -5.6167357e-03   2.3454834e-01  -7.0303601e-01   2.8128878e-01   5.7697172e-02  -2.6346477e-01  -6.1732248e-01  -1.7996105e-01   4.2653291e-01  -8.2266434e-01   5.8183233e-01
   9.7674419e-01   5.9854724e-01  -3.0917592e-01   2.1389076e-02   4.8369753e-02  -1.1295556e-01  -1.0230367e-01  -5.6018734e-01  -2.0334880e-01   1.8564608e-01  -1.2955488e-01   2.2929784e-01  -8.1221244e-01   2.1588078e-01   1.6568643e-01  -4.2487144e-01  -5.6775088e-01  -1.1095146e-01   3.1500258e-01  -4.3357558e-01   3.3700252e-01
   9.8449612e-01   2.7014201e-01  -2.9373344e-01   2.8642765e-01   1.7729763e-02  -1.8447335e-01  -5.4968210e-02  -4.2002009e-01  -1.8229788e-01  -1.6906896e-01  -3.4464357e-02   8.3374178e-02  -2.6328657e-01   8.7625992e-02  -1.8083846e-01  -2.6632519e-01  -4.6043537e-01  -5.3794163e-02   1.6139200e-01  -2.8714843e-01   5.1950601e-02
   9.9224806e-01   2.1718981e-01  -3.4909840e-02  -1.0393926e-01   2.4420377e-02  -1.9837978e-01   2.0765811e-01  -2.7172452e-01  -2.0331098e-01  -1.7734116e-01   4.0092325e-02  -1.5277283e-01  -1.5719627e-01  -1.4249237e-01  -5.2854979e-02  -8.3806994e-02  -2.3325313e-01   1.4432861e-02   5.0422018e-02  -6.1881413e-02  -4.8475827e-02
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data_paper/Fig_1/samples.txt <==
	x              m1              m2              m3
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7519380e-03  -3.8821365e-02  -1.3610747e-01  -4.4295870e-02
   1.5503876e-02   4.2865353e-02  -1.1059161e-01   2.0084571e-01
   2.3255814e-02  -9.4198077e-03  -4.2062423e-01   1.7807288e-01
   3.1007752e-02  -4.3546390e-01  -4.0661492e-01   5.0964637e-01
   3.8759690e-02  -2.9457767e-01  -2.8981380e-01   6.2544231e-01
   4.6511628e-02  -5.3851421e-01  -1.8467215e-01   4.0535857e-01
   5.4263566e-02  -7.6794838e-01  -1.0653048e-01   7.1014534e-01
   6.2015504e-02  -4.1488201e-01  -1.6578404e-02   8.0733521e-01
   6.9767442e-02  -6.4333095e-01  -5.1967108e-02   5.8296750e-01
   7.7519380e-02  -8.5363882e-01  -2.1200725e-02   6.8535436e-01
   8.5271318e-02  -1.0667722e+00  -1.3162792e-01   7.5191793e-01
   9.3023256e-02  -7.8253103e-01   1.3085126e-02   8.9146373e-01
   1.0077519e-01  -1.2152305e+00  -1.3250760e-01   1.1316709e+00
   1.0852713e-01  -1.2621101e+00   1.3312422e-01   1.0186371e+00
   1.1627907e-01  -9.8389190e-01  -1.7013056e-02   1.1126693e+00
   1.2403101e-01  -9.8169622e-01   2.6007698e-02   1.1874963e+00
   1.3178295e-01  -7.4349866e-01  -2.6450627e-03   1.0976089e+00
   1.3953488e-01  -1.0354925e+00   3.5332398e-01   1.0964698e+00
   1.4728682e-01  -1.3263000e+00   6.0272865e-01   9.7108759e-01
   1.5503876e-01  -1.5529886e+00   4.2213923e-01   1.0230937e+00
   1.6279070e-01  -1.4806843e+00   7.7107076e-02   1.1632942e+00
   1.7054264e-01  -1.5216629e+00   1.3037154e-01   1.0816495e+00
   1.7829457e-01  -1.7345006e+00   2.7610174e-02   9.6038950e-01
   1.8604651e-01  -1.5027109e+00  -2.9159652e-01   8.6952331e-01
   1.9379845e-01  -1.5835996e+00  -6.2251054e-01   9.2308451e-01
   2.0155039e-01  -1.3598878e+00  -3.1247699e-01   1.1090899e+00
   2.0930233e-01  -1.2903142e+00  -1.3587987e-01   1.3231876e+00
   2.1705426e-01  -1.0482208e+00  -6.6066902e-02   1.6433943e+00
   2.2480620e-01  -1.0485532e+00  -3.1970382e-01   2.0121123e+00
   2.3255814e-01  -1.2903134e+00  -8.5763937e-02   2.1401069e+00
   2.4031008e-01  -1.6172462e+00  -3.6258689e-02   1.9453932e+00
   2.4806202e-01  -1.7509680e+00  -2.6479303e-01   1.7214449e+00
   2.5581395e-01  -1.5579041e+00  -2.8487163e-01   1.4647303e+00
   2.6356589e-01  -1.9283878e+00  -3.7416695e-01   1.4665587e+00
   2.7131783e-01  -1.9260899e+00  -3.2760555e-01   1.4011026e+00
   2.7906977e-01  -1.9826544e+00  -4.7776617e-01   1.2138529e+00
   2.8682171e-01  -2.1860371e+00  -6.5683460e-01   1.5696849e+00
   2.9457364e-01  -2.4208954e+00  -5.8700342e-01   1.5069115e+00
   3.0232558e-01  -2.5987331e+00  -9.2305729e-01   1.5298534e+00
   3.1007752e-01  -2.5979948e+00  -1.0520664e+00   1.7170778e+00
   3.1782946e-01  -2.7578110e+00  -9.6502161e-01   1.7915430e+00
   3.2558140e-01  -2.5966968e+00  -1.0960900e+00   1.8290002e+00
   3.3333333e-01  -2.6802231e+00  -1.0268200e+00   1.7032341e+00
   3.4108527e-01  -2.6987674e+00  -1.0230757e+00   1.7032429e+00
   3.4883721e-01  -2.6224799e+00  -1.1553341e+00   1.7148413e+00
   3.5658915e-01  -2.6929892e+00  -9.9507751e-01   1.8293579e+00
   3.6434109e-01  -2.7688357e+00  -9.5518925e-01   1.8161379e+00
   3.7209302e-01  -2.8411214e+00  -7.6705670e-01   1.7631009e+00
   3.7984496e-01  -2.7084409e+00  -6.6106088e-01   1.8857958e+00
   3.8759690e-01  -2.8664155e+00  -8.3930538e-01   1.4481813e+00
   3.9534884e-01  -2.7065146e+00  -5.9258687e-01   1.6964379e+00
   4.0310078e-01  -2.5814091e+00  -5.0497898e-01   1.7877002e+00
   4.1085271e-01  -2.6278689e+00  -5.0963185e-01   1.4389181e+00
   4.1860465e-01  -2.6089629e+00  -2.5684596e-01   1.2922398e+00
   4.2635659e-01  -2.9784655e+00  -3.0761230e-01   1.4156246e+00
   4.3410853e-01  -3.2842689e+00   4.5483411e-02   1.2244496e+00
   4.4186047e-01  -3.0450755e+00   1.0810667e-02   1.1018932e+00
   4.4961240e-01  -3.1518410e+00  -6.4645149e-02   9.0710569e-01
   4.5736434e-01  -3.6024364e+00   1.5980217e-01   5.2897233e-01
   4.6511628e-01  -3.7872449e+00   2.4867400e-01   6.9251539e-01
   4.7286822e-01  -3.7111981e+00   1.4729834e-01   8.2417563e-01
   4.8062016e-01  -3.8942755e+00   1.9879324e-01   6.4054442e-01
   4.8837209e-01  -4.2366287e+00   5.3172905e-01   8.0168658e-01
   4.9612403e-01  -4.1216810e+00   5.3294020e-01   9.7401988e-01
   5.0387597e-01  -3.9345857e+00   4.9105135e-01   1.1617017e+00
   5.1162791e-01  -3.8856668e+00   4.8732771e-01   1.1097793e+00
   5.1937984e-01  -3.9403938e+00   4.1781266e-01   1.2671354e+00
   5.2713178e-01  -3.9198550e+00   3.4903348e-01   1.2763878e+00
   5.3488372e-01  -3.8751794e+00   1.2365569e-01   9.8859051e-01
   5.4263566e-01  -3.9009533e+00   3.1164082e-01   9.5201173e-01
   5.5038760e-01  -3.7887270e+00   6.3290135e-01   1.1507777e+00
   5.5813953e-01  -3.7716693e+00   4.9710987e-01   1.0332967e+00
   5.6589147e-01  -3.6826024e+00   5.6220844e-01   9.4035728e-01
   5.7364341e-01  -3.5145070e+00   7.8524290e-01   1.2421159e+00
   5.8139535e-01  -3.8019522e+00   5.9875303e-01   1.7016192e+00
   5.8914729e-01  -3.8479919e+00   6.9669542e-01   1.5176120e+00
   5.9689922e-01  -3.7524832e+00   5.4656709e-01   1.4811426e+00
   6.0465116e-01  -3.6995680e+00   4.8681146e-01   1.3304424e+00
   6.1240310e-01  -3.4636390e+00   2.3566651e-01   1.2908073e+00
   6.2015504e-01  -3.3737323e+00   1.5945044e-01   1.1736813e+00
   6.2790698e-01  -3.1283996e+00   4.7011599e-02   9.9452817e-01
   6.3565891e-01  -2.7018696e+00   1.5809130e-01   1.1832430e+00
   6.4341085e-01  -2.7342468e+00   2.6547172e-01   1.1884379e+00
   6.5116279e-01  -2.6778970e+00  -1.6772260e-02   1.2913179e+00
   6.5891473e-01  -2.6291298e+00   4.4847922e-02   7.8619229e-01
   6.6666667e-01  -2.0318250e+00   1.6297711e-02   7.1464575e-01
   6.7441860e-01  -2.1001466e+00   3.0634303e-01   5.9292471e-01
   6.8217054e-01  -2.2721345e+00   2.0690478e-01   4.4245084e-01
   6.8992248e-01  -2.2583917e+00   2.3208366e-01   5.4680855e-01
   6.9767442e-01  -1.9221619e+00   1.5804216e-01   4.0526120e-01
   7.0542636e-01  -1.8676892e+00   2.0319861e-01   5.1230386e-01
   7.1317829e-01  -1.4993808e+00   3.9761251e-01   1.5332070e-01
   7.2093023e-01  -1.6147110e+00   1.0435754e-01   4.6725465e-01
   7.2868217e-01  -1.4739270e+00   7.4248685e-02   4.2269790e-01
   7.3643411e-01  -1.1656005e+00   4.4173383e-01   1.8285796e-03
   7.4418605e-01  -1.0066278e+00   4.0901777e-01  -6.4331063e-02
   7.5193798e-01  -8.7431870e-01   5.1644532e-01   6.8668436e-02
   7.5968992e-01  -1.0938969e+00   5.1855369e-01   1.2342400e-01
   7.6744186e-01  -9.7811708e-01   2.5928980e-01   1.9561392e-01
   7.7519380e-01  -9.0516764e-01   3.3708826e-01   1.2661213e-01
   7.8294574e-01  -7.6977728e-01   4.2047323e-02   1.4689333e-01
   7.9069767e-01  -8.6809820e-01  -2.2213372e-02   1.4247347e-03
   7.9844961e-01  -7.7485485e-01   1.7169521e-01   1.1394424e-01
   8.0620155e-01  -7.7122797e-01  -1.6817538e-01   2.3360380e-01
   8.1395349e-01  -9.0275974e-01  -2.8001150e-01   4.2381056e-01
   8.2170543e-01  -7.8407012e-01  -3.9896944e-01   7.0771708e-01
   8.2945736e-01  -7.4019650e-01  -1.4383319e-01   6.6847748e-01
   8.3720930e-01  -6.0178803e-01  -2.9624810e-01   9.0941003e-01
   8.4496124e-01  -4.6849841e-01  -4.0168170e-01   3.8255148e-01
   8.5271318e-01  -3.6503782e-01  -2.4286993e-01   4.4198966e-01
   8.6046512e-01  -4.1449326e-01  -3.8568056e-01   3.8665019e-01
   8.6821705e-01  -6.8206490e-01  -4.8069760e-01   2.7050265e-01
   8.7596899e-01  -6.6311972e-01  -5.7247425e-01   3.7718609e-01
   8.8372093e-01  -8.3073356e-01  -6.9496807e-01   5.2069250e-01
   8.9147287e-01  -8.9072840e-01  -5.7546269e-01   8.5460011e-01
   8.9922481e-01  -9.7223680e-01  -3.4934707e-01   8.3460280e-01
   9.0697674e-01  -8.2199903e-01  -2.2121051e-01   4.6866447e-01
   9.1472868e-01  -8.6513092e-01   3.6441279e-02   4.7281435e-01
   9.2248062e-01  -5.7411806e-01   1.0601180e-01   6.4072216e-01
   9.3023256e-01  -9.4968824e-01  -4.1926622e-02   2.6105885e-01
   9.3798450e-01  -7.3826180e-01  -5.6914046e-02   1.4217708e-03
   9.4573643e-01  -3.0601599e-01  -1.1302345e-01   3.0901885e-01
   9.5348837e-01  -2.3572414e-01  -2.5359561e-01   1.4050591e-01
   9.6124031e-01  -4.5866527e-02  -1.1399734e-01   3.7513949e-01
   9.6899225e-01  -1.8141135e-01  -5.7341391e-02   5.5323596e-01
   9.7674419e-01   2.5927889e-02  -1.0812894e-01   4.7356491e-01
   9.8449612e-01  -1.4082243e-01  -3.4051132e-01   3.4792460e-02
   9.9224806e-01  -9.7310266e-02  -3.7154365e-01   9.1176952e-02
   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data_paper/Fig_3/helmholtz/alpha.txt <==
     x   eigenvalue
  1.00 0.000050000000000
  2.00 0.000050000000000
  3.00 0.000050000000000
  4.00 0.000050000000000
  5.00 0.000050000000000
  6.00 0.000050000000000
  7.00 0.000050000000000
  8.00 0.000050000000000
  9.00 0.000050000000000
 10.00 0.000050000000000
 11.00 0.000050000000000
 12.00 0.000050000000000
 13.00 0.000050000000000
 14.00 0.000050000000000
 15.00 0.000050000000000
 16.00 0.000050000000000
 17.00 0.000050000000000
 18.00 0.000050000000000
 19.00 0.000050000000000
 20.00 0.000050000000000
 21.00 0.000050000000000
 22.00 0.000050000000000
 23.00 0.000050000000000
 24.00 0.000050000000000
 25.00 0.000050000000000
 26.00 0.000050000000000
 27.00 0.000050000000000
 28.00 0.000050000000000
 29.00 0.000050000000000
 30.00 0.000050000000000
 31.00 0.000050000000000
 32.00 0.000050000000000
 33.00 0.000050000000000
 34.00 0.000050000000000
 35.00 0.000050000000000
 36.00 0.000050000000000
 37.00 0.000050000000000
 38.00 0.000050000000000
 39.00 0.000050000000000
 40.00 0.000050000000000
 41.00 0.000050000000000
 42.00 0.000050000000000
 43.00 0.000050000000000
 44.00 0.000050000000000
 45.00 0.000050000000000
 46.00 0.000050000000000
 47.00 0.000050000000000
 48.00 0.000050000000000
 49.00 0.000050000000000
 50.00 0.000050000000000
 51.00 0.000050000000000
 52.00 0.000050000000000
 53.00 0.000050000000000
 54.00 0.000050000000000
 55.00 0.000050000000000
 56.00 0.000050000000000
 57.00 0.000050000000000
 58.00 0.000050000000000
 59.00 0.000050000000000
 60.00 0.000050000000000
 61.00 0.000050000000000
 62.00 0.000050000000000
 63.00 0.000050000000000
 64.00 0.000050000000000
 65.00 0.000050000000000
 66.00 0.000050000000000
 67.00 0.000050000000000
 68.00 0.000050000000000
 69.00 0.000050000000000
 70.00 0.000050000000000
 71.00 0.000050000000000
 72.00 0.000050000000000
 73.00 0.000050000000000
 74.00 0.000050000000000
 75.00 0.000050000000000
 76.00 0.000050000000000
 77.00 0.000050000000000
 78.00 0.000050000000000
 79.00 0.000050000000000
 80.00 0.000050000000000
 81.00 0.000050000000000
 82.00 0.000050000000000
 83.00 0.000050000000000
 84.00 0.000050000000000
 85.00 0.000050000000000
 86.00 0.000050000000000
 87.00 0.000050000000000
 88.00 0.000050000000000
 89.00 0.000050000000000
 90.00 0.000050000000000
 91.00 0.000050000000000
 92.00 0.000050000000000
 93.00 0.000050000000000
 94.00 0.000050000000000
 95.00 0.000050000000000
 96.00 0.000050000000000
 97.00 0.000050000000000
 98.00 0.000050000000000
 99.00 0.000050000000000
100.00 0.000050000000000
101.00 0.000050000000000
102.00 0.000050000000000
103.00 0.000050000000000
104.00 0.000050000000000
105.00 0.000050000000000
106.00 0.000050000000000
107.00 0.000050000000000
108.00 0.000050000000000
109.00 0.000050000000000
110.00 0.000050000000000
111.00 0.000050000000000
112.00 0.000050000000000
113.00 0.000050000000000
114.00 0.000050000000000
115.00 0.000050000000000
116.00 0.000050000000000
117.00 0.000050000000000
118.00 0.000050000000000
119.00 0.000050000000000
120.00 0.000050000000000
121.00 0.000050000000000
122.00 0.000050000000000
123.00 0.000050000000000
124.00 0.000050000000000
125.00 0.000050000000000
126.00 0.000050000000000
127.00 0.000050000000000
128.00 0.000050000000000
129.00 0.000050000000000
130.00 0.000050000000000
131.00 0.000050000000000
132.00 0.000050000000000
133.00 0.000050000000000
134.00 0.000050000000000
135.00 0.000050000000000
136.00 0.000050000000000
137.00 0.000050000000000
138.00 0.000050000000000
139.00 0.000050000000000
140.00 0.000050000000000
141.00 0.000050000000000
142.00 0.000050000000000
143.00 0.000050000000000
144.00 0.000050000000000
145.00 0.000050000000000
146.00 0.000050000000000
147.00 0.000050000000000
148.00 0.000050000000000
149.00 0.000050000000000
150.00 0.000050000000000
151.00 0.000050000000000
152.00 0.000050000000000
153.00 0.000050000000000
154.00 0.000050000000000
155.00 0.000050000000000
156.00 0.000050000000000
157.00 0.000050000000000
158.00 0.000050000000000
159.00 0.000050000000000
160.00 0.000050000000000
161.00 0.000050000000000
162.00 0.000050000000000
163.00 0.000050000000000
164.00 0.000050000000000
165.00 0.000050000000000
166.00 0.000050000000000
167.00 0.000050000000000
168.00 0.000050000000000
169.00 0.000050000000000
170.00 0.000050000000000
171.00 0.000050000000000
172.00 0.000050000000000
173.00 0.000050000000000
174.00 0.000050000000000
175.00 0.000050000000000
176.00 0.000050000000000
177.00 0.000050000000000
178.00 0.000050000000000
179.00 0.000050000000000
180.00 0.000050000000000
181.00 0.000050000000000
182.00 0.000050000000000
183.00 0.000050000000000
184.00 0.000050000000000
185.00 0.000050000000000
186.00 0.000050000000000
187.00 0.000050000000000
188.00 0.000050000000000
189.00 0.000050000000000
190.00 0.000050000000000
191.00 0.000050000000000
192.00 0.000050000000000
193.00 0.000050000000000
194.00 0.000050000000000
195.00 0.000050000000000
196.00 0.000050000000000
197.00 0.000050000000000
198.00 0.000050000000000
199.00 0.000050000000000
200.00 0.000050000000000
201.00 0.000050000000000
202.00 0.000050000000000
203.00 0.000050000000000
204.00 0.000050000000000
205.00 0.000050000000000
206.00 0.000050000000000
207.00 0.000050000000000
208.00 0.000050000000000
209.00 0.000050000000000
210.00 0.000050000000000
211.00 0.000050000000000
212.00 0.000050000000000
213.00 0.000050000000000
214.00 0.000050000000000
215.00 0.000050000000000
216.00 0.000050000000000
217.00 0.000050000000000
218.00 0.000050000000000
219.00 0.000050000000000
220.00 0.000050000000000
221.00 0.000050000000000
222.00 0.000050000000000
223.00 0.000050000000000
224.00 0.000050000000000
225.00 0.000050000000000
226.00 0.000050000000000
227.00 0.000050000000000
228.00 0.000050000000000
229.00 0.000050000000000
230.00 0.000050000000000
231.00 0.000050000000000
232.00 0.000050000000000
233.00 0.000050000000000
234.00 0.000050000000000
235.00 0.000050000000000
236.00 0.000050000000000
237.00 0.000050000000000
238.00 0.000050000000000
239.00 0.000050000000000
240.00 0.000050000000000
241.00 0.000050000000000
242.00 0.000050000000000
243.00 0.000050000000000
244.00 0.000050000000000
245.00 0.000050000000000
246.00 0.000050000000000
247.00 0.000050000000000
248.00 0.000050000000000
249.00 0.000050000000000
250.00 0.000050000000000
251.00 0.000050000000000
252.00 0.000050000000000
253.00 0.000050000000000
254.00 0.000050000000000
255.00 0.000050000000000
256.00 0.000050000000000
257.00 0.000050000000000
258.00 0.000050000000000
259.00 0.000050000000000
260.00 0.000050000000000
261.00 0.000050000000000
262.00 0.000050000000000
263.00 0.000050000000000
264.00 0.000050000000000
265.00 0.000050000000000
266.00 0.000050000000000
267.00 0.000050000000000
268.00 0.000050000000000
269.00 0.000050000000000
270.00 0.000050000000000
271.00 0.000050000000000
272.00 0.000050000000000
273.00 0.000050000000000
274.00 0.000050000000000
275.00 0.000050000000000
276.00 0.000050000000000
277.00 0.000050000000000
278.00 0.000050000000000
279.00 0.000050000000000
280.00 0.000050000000000
281.00 0.000050000000000
282.00 0.000050000000000
283.00 0.000050000000000
284.00 0.000050000000000
285.00 0.000050000000000
286.00 0.000050000000000
287.00 0.000050000000000
288.00 0.000050000000000
289.00 0.000050000000000
290.00 0.000050000000000
291.00 0.000050000000000
292.00 0.000050000000000
293.00 0.000050000000000
294.00 0.000050000000000
295.00 0.000050000000000
296.00 0.000050000000000
297.00 0.000050000000000
298.00 0.000050000000000
299.00 0.000050000000000
300.00 0.000050000000000
301.00 0.000050000000000
302.00 0.000050000000000
303.00 0.000050000000000
304.00 0.000050000000000
305.00 0.000050000000000
306.00 0.000050000000000
307.00 0.000050000000000
308.00 0.000050000000000
309.00 0.000050000000000
310.00 0.000050000000000
311.00 0.000050000000000
312.00 0.000050000000000
313.00 0.000050000000000
314.00 0.000050000000000
315.00 0.000050000000000
316.00 0.000050000000000
317.00 0.000050000000000
318.00 0.000050000000000
319.00 0.000050000000000
320.00 0.000050000000000
321.00 0.000050000000000
322.00 0.000050000000000
323.00 0.000050000000000
324.00 0.000050000000000
325.00 0.000050000000000
326.00 0.000050000000000
327.00 0.000050000000000
328.00 0.000050000000000
329.00 0.000050000000000
330.00 0.000050000000000
331.00 0.000050000000000
332.00 0.000050000000000
333.00 0.000050000000000
334.00 0.000050000000000
335.00 0.000050000000000
336.00 0.000050000000000
337.00 0.000050000000000
338.00 0.000050000000000
339.00 0.000050000000000
340.00 0.000050000000000
341.00 0.000050000000000
342.00 0.000050000000000
343.00 0.000050000000000
344.00 0.000050000000000
345.00 0.000050000000000
346.00 0.000050000000000
347.00 0.000050000000000
348.00 0.000050000000000
349.00 0.000050000000000
350.00 0.000050000000000
351.00 0.000050000000000
352.00 0.000050000000000
353.00 0.000050000000000
354.00 0.000050000000000
355.00 0.000050000000000
356.00 0.000050000000000
357.00 0.000050000000000
358.00 0.000050000000000
359.00 0.000050000000000
360.00 0.000050000000000
361.00 0.000050000000000
362.00 0.000050000000000
363.00 0.000050000000000
364.00 0.000050000000000
365.00 0.000050000000000
366.00 0.000050000000000
367.00 0.000050000000000
368.00 0.000050000000000
369.00 0.000050000000000
370.00 0.000050000000000
371.00 0.000050000000000
372.00 0.000050000000000
373.00 0.000050000000000
374.00 0.000050000000000
375.00 0.000050000000000
376.00 0.000050000000000
377.00 0.000050000000000
378.00 0.000050000000000
379.00 0.000050000000000
380.00 0.000050000000000
381.00 0.000050000000000
382.00 0.000050000000000
383.00 0.000050000000000
384.00 0.000050000000000
385.00 0.000050000000000
386.00 0.000050000000000
387.00 0.000050000000000
388.00 0.000050000000000
389.00 0.000050000000000
390.00 0.000050000000000
391.00 0.000050000000000
392.00 0.000050000000000
393.00 0.000050000000000
394.00 0.000050000000000
395.00 0.000050000000000
396.00 0.000050000000000
397.00 0.000050000000000
398.00 0.000050000000000
399.00 0.000050000000000
400.00 0.000050000000000
401.00 0.000050000000000
402.00 0.000050000000000
403.00 0.000050000000000
404.00 0.000050000000000
405.00 0.000050000000000
406.00 0.000050000000000
407.00 0.000050000000000
408.00 0.000050000000000
409.00 0.000050000000000
410.00 0.000050000000000
411.00 0.000050000000000
412.00 0.000050000000000
413.00 0.000050000000000
414.00 0.000050000000000
415.00 0.000050000000000
416.00 0.000050000000000
417.00 0.000050000000000
418.00 0.000050000000000
419.00 0.000050000000000
420.00 0.000050000000000
421.00 0.000050000000000
422.00 0.000050000000000
423.00 0.000050000000000
424.00 0.000050000000000
425.00 0.000050000000000
426.00 0.000050000000000
427.00 0.000050000000000
428.00 0.000050000000000
429.00 0.000050000000000
430.00 0.000050000000000
431.00 0.000050000000000
432.00 0.000050000000000
433.00 0.000050000000000
434.00 0.000050000000000
435.00 0.000050000000000
436.00 0.000050000000000
437.00 0.000050000000000
438.00 0.000050000000000
439.00 0.000050000000000
440.00 0.000050000000000
441.00 0.000050000000000
442.00 0.000050000000000
443.00 0.000050000000000
444.00 0.000050000000000
445.00 0.000050000000000
446.00 0.000050000000000
447.00 0.000050000000000
448.00 0.000050000000000
449.00 0.000050000000000
450.00 0.000050000000000
451.00 0.000050000000000
452.00 0.000050000000000
453.00 0.000050000000000
454.00 0.000050000000000
455.00 0.000050000000000
456.00 0.000050000000000
457.00 0.000050000000000
458.00 0.000050000000000
459.00 0.000050000000000
460.00 0.000050000000000
461.00 0.000050000000000
462.00 0.000050000000000
463.00 0.000050000000000
464.00 0.000050000000000
465.00 0.000050000000000
466.00 0.000050000000000
467.00 0.000050000000000
468.00 0.000050000000000
469.00 0.000050000000000
470.00 0.000050000000000
471.00 0.000050000000000
472.00 0.000050000000000
473.00 0.000050000000000
474.00 0.000050000000000
475.00 0.000050000000000
476.00 0.000050000000000
477.00 0.000050000000000
478.00 0.000050000000000
479.00 0.000050000000000
480.00 0.000050000000000
481.00 0.000050000000000
482.00 0.000050000000000
483.00 0.000050000000000
484.00 0.000050000000000
485.00 0.000050000000000
486.00 0.000050000000000
487.00 0.000050000000000
488.00 0.000050000000000
489.00 0.000050000000000
490.00 0.000050000000000
491.00 0.000050000000000
492.00 0.000050000000000
493.00 0.000050000000000
494.00 0.000050000000000
495.00 0.000050000000000
496.00 0.000050000000000
497.00 0.000050000000000
498.00 0.000050000000000
499.00 0.000050000000000
500.00 0.000050000000000
501.00 0.000050000000000
502.00 0.000050000000000
503.00 0.000050000000000
504.00 0.000050000000000
505.00 0.000050000000000
506.00 0.000050000000000
507.00 0.000050000000000
508.00 0.000050000000000
509.00 0.000050000000000
510.00 0.000050000000000
511.00 0.000050000000000
512.00 0.000050000000000
513.00 0.000050000000000
514.00 0.000050000000000
515.00 0.000050000000000
516.00 0.000050000000000
517.00 0.000050000000000
518.00 0.000050000000000
519.00 0.000050000000000
520.00 0.000050000000000
521.00 0.000050000000000
522.00 0.000050000000000
523.00 0.000050000000000
524.00 0.000050000000000
525.00 0.000050000000000
526.00 0.000050000000000
527.00 0.000050000000000
528.00 0.000050000000000
529.00 0.000050000000000
530.00 0.000050000000000
531.00 0.000050000000000
532.00 0.000050000000000
533.00 0.000050000000000
534.00 0.000050000000000
535.00 0.000050000000000
536.00 0.000050000000000
537.00 0.000050000000000
538.00 0.000050000000000
539.00 0.000050000000000
540.00 0.000050000000000
541.00 0.000050000000000
542.00 0.000050000000000
543.00 0.000050000000000
544.00 0.000050000000000
545.00 0.000050000000000
546.00 0.000050000000000
547.00 0.000050000000000
548.00 0.000050000000000
549.00 0.000050000000000
550.00 0.000050000000000
551.00 0.000050000000000
552.00 0.000050000000000
553.00 0.000050000000000
554.00 0.000050000000000
555.00 0.000050000000000
556.00 0.000050000000000
557.00 0.000050000000000
558.00 0.000050000000000
559.00 0.000050000000000
560.00 0.000050000000000
561.00 0.000050000000000
562.00 0.000050000000000
563.00 0.000050000000000
564.00 0.000050000000000
565.00 0.000050000000000
566.00 0.000050000000000
567.00 0.000050000000000
568.00 0.000050000000000
569.00 0.000050000000000
570.00 0.000050000000000
571.00 0.000050000000000
572.00 0.000050000000000
573.00 0.000050000000000
574.00 0.000050000000000
575.00 0.000050000000000
576.00 0.000050000000000
577.00 0.000050000000000
578.00 0.000050000000000
579.00 0.000050000000000
580.00 0.000050000000000
581.00 0.000050000000000
582.00 0.000050000000000
583.00 0.000050000000000
584.00 0.000050000000000
585.00 0.000050000000000
586.00 0.000050000000000
587.00 0.000050000000000
588.00 0.000050000000000
589.00 0.000050000000000
590.00 0.000050000000000
591.00 0.000050000000000
592.00 0.000050000000000
593.00 0.000050000000000
594.00 0.000050000000000
595.00 0.000050000000000
596.00 0.000050000000000
597.00 0.000050000000000
598.00 0.000050000000000
599.00 0.000050000000000
600.00 0.000050000000000
601.00 0.000050000000000
602.00 0.000050000000000
603.00 0.000050000000000
604.00 0.000050000000000
605.00 0.000050000000000
606.00 0.000050000000000
607.00 0.000050000000000
608.00 0.000050000000000
609.00 0.000050000000000
610.00 0.000050000000000
611.00 0.000050000000000
612.00 0.000050000000000
613.00 0.000050000000000
614.00 0.000050000000000
615.00 0.000050000000000
616.00 0.000050000000000
617.00 0.000050000000000
618.00 0.000050000000000
619.00 0.000050000000000
620.00 0.000050000000000
621.00 0.000050000000000
622.00 0.000050000000000
623.00 0.000050000000000
624.00 0.000050000000000
625.00 0.000050000000000
626.00 0.000050000000000
627.00 0.000050000000000
628.00 0.000050000000000
629.00 0.000050000000000
630.00 0.000050000000000
631.00 0.000050000000000
632.00 0.000050000000000
633.00 0.000050000000000
634.00 0.000050000000000
635.00 0.000050000000000
636.00 0.000050000000000
637.00 0.000050000000000
638.00 0.000050000000000
639.00 0.000050000000000
640.00 0.000050000000000
641.00 0.000050000000000
642.00 0.000050000000000
643.00 0.000050000000000
644.00 0.000050000000000
645.00 0.000050000000000
646.00 0.000050000000000
647.00 0.000050000000000
648.00 0.000050000000000
649.00 0.000050000000000
650.00 0.000050000000000
651.00 0.000050000000000
652.00 0.000050000000000
653.00 0.000050000000000
654.00 0.000050000000000
655.00 0.000050000000000
656.00 0.000050000000000
657.00 0.000050000000000
658.00 0.000050000000000
659.00 0.000050000000000
660.00 0.000050000000000
661.00 0.000050000000000
662.00 0.000050000000000
663.00 0.000050000000000
664.00 0.000050000000000
665.00 0.000050000000000
666.00 0.000050000000000
667.00 0.000050000000000
668.00 0.000050000000000
669.00 0.000050000000000
670.00 0.000050000000000
671.00 0.000050000000000
672.00 0.000050000000000
673.00 0.000050000000000
674.00 0.000050000000000
675.00 0.000050000000000
676.00 0.000050000000000
677.00 0.000050000000000
678.00 0.000050000000000
679.00 0.000050000000000
680.00 0.000050000000000
681.00 0.000050000000000
682.00 0.000050000000000
683.00 0.000050000000000
684.00 0.000050000000000
685.00 0.000050000000000
686.00 0.000050000000000
687.00 0.000050000000000
688.00 0.000050000000000
689.00 0.000050000000000
690.00 0.000050000000000
691.00 0.000050000000000
692.00 0.000050000000000
693.00 0.000050000000000
694.00 0.000050000000000
695.00 0.000050000000000
696.00 0.000050000000000
697.00 0.000050000000000
698.00 0.000050000000000
699.00 0.000050000000000
700.00 0.000050000000000
701.00 0.000050000000000
702.00 0.000050000000000
703.00 0.000050000000000
704.00 0.000050000000000
705.00 0.000050000000000
706.00 0.000050000000000
707.00 0.000050000000000
708.00 0.000050000000000
709.00 0.000050000000000
710.00 0.000050000000000
711.00 0.000050000000000
712.00 0.000050000000000
713.00 0.000050000000000
714.00 0.000050000000000
715.00 0.000050000000000
716.00 0.000050000000000
717.00 0.000050000000000
718.00 0.000050000000000
719.00 0.000050000000000
720.00 0.000050000000000
721.00 0.000050000000000
722.00 0.000050000000000
723.00 0.000050000000000
724.00 0.000050000000000
725.00 0.000050000000000
726.00 0.000050000000000
727.00 0.000050000000000
728.00 0.000050000000000
729.00 0.000050000000000
730.00 0.000050000000000
731.00 0.000050000000000
732.00 0.000050000000000
733.00 0.000050000000000
734.00 0.000050000000000
735.00 0.000050000000000
736.00 0.000050000000000
737.00 0.000050000000000
738.00 0.000050000000000
739.00 0.000050000000000
740.00 0.000050000000000
741.00 0.000050000000000
742.00 0.000050000000000
743.00 0.000050000000000
744.00 0.000050000000000
745.00 0.000050000000000
746.00 0.000050000000000
747.00 0.000050000000000
748.00 0.000050000000000
749.00 0.000050000000000
750.00 0.000050000000000
751.00 0.000050000000000
752.00 0.000050000000000
753.00 0.000050000000000
754.00 0.000050000000000
755.00 0.000050000000000
756.00 0.000050000000000
757.00 0.000050000000000
758.00 0.000050000000000
759.00 0.000050000000000
760.00 0.000050000000000
761.00 0.000050000000000
762.00 0.000050000000000
763.00 0.000050000000000
764.00 0.000050000000000
765.00 0.000050000000000
766.00 0.000050000000000
767.00 0.000050000000000
768.00 0.000050000000000
769.00 0.000050000000000
770.00 0.000050000000000
771.00 0.000050000000000
772.00 0.000050000000000
773.00 0.000050000000000
774.00 0.000050000000000
775.00 0.000050000000000
776.00 0.000050000000000
777.00 0.000050000000000
778.00 0.000050000000000
779.00 0.000050000000000
780.00 0.000050000000000
781.00 0.000050000000000
782.00 0.000050000000000
783.00 0.000050000000000
784.00 0.000050000000000
785.00 0.000050000000000
786.00 0.000050000000000
787.00 0.000050000000000
788.00 0.000050000000000
789.00 0.000050000000000
790.00 0.000050000000000
791.00 0.000050000000000
792.00 0.000050000000000
793.00 0.000050000000000
794.00 0.000050000000000
795.00 0.000050000000000
796.00 0.000050000000000
797.00 0.000050000000000
798.00 0.000050000000000
799.00 0.000050000000000
800.00 0.000050000000000
801.00 0.000050000000000
802.00 0.000050000000000
803.00 0.000050000000000
804.00 0.000050000000000
805.00 0.000050000000000
806.00 0.000050000000000
807.00 0.000050000000000
808.00 0.000050000000000
809.00 0.000050000000000
810.00 0.000050000000000
811.00 0.000050000000000
812.00 0.000050000000000
813.00 0.000050000000000
814.00 0.000050000000000
815.00 0.000050000000000
816.00 0.000050000000000
817.00 0.000050000000000
818.00 0.000050000000000
819.00 0.000050000000000
820.00 0.000050000000000
821.00 0.000050000000000
822.00 0.000050000000000
823.00 0.000050000000000
824.00 0.000050000000000
825.00 0.000050000000000
826.00 0.000050000000000
827.00 0.000050000000000
828.00 0.000050000000000
829.00 0.000050000000000
830.00 0.000050000000000
831.00 0.000050000000000
832.00 0.000050000000000
833.00 0.000050000000000
834.00 0.000050000000000
835.00 0.000050000000000
836.00 0.000050000000000
837.00 0.000050000000000
838.00 0.000050000000000
839.00 0.000050000000000
840.00 0.000050000000000
841.00 0.000050000000000
842.00 0.000050000000000
843.00 0.000050000000000
844.00 0.000050000000000
845.00 0.000050000000000
846.00 0.000050000000000
847.00 0.000050000000000
848.00 0.000050000000000
849.00 0.000050000000000
850.00 0.000050000000000
851.00 0.000050000000000
852.00 0.000050000000000
853.00 0.000050000000000
854.00 0.000050000000000
855.00 0.000050000000000
856.00 0.000050000000000
857.00 0.000050000000000
858.00 0.000050000000000
859.00 0.000050000000000
860.00 0.000050000000000
861.00 0.000050000000000
862.00 0.000050000000000
863.00 0.000050000000000
864.00 0.000050000000000
865.00 0.000050000000000
866.00 0.000050000000000
867.00 0.000050000000000
868.00 0.000050000000000
869.00 0.000050000000000
870.00 0.000050000000000
871.00 0.000050000000000
872.00 0.000050000000000
873.00 0.000050000000000
874.00 0.000050000000000
875.00 0.000050000000000
876.00 0.000050000000000
877.00 0.000050000000000
878.00 0.000050000000000
879.00 0.000050000000000
880.00 0.000050000000000
881.00 0.000050000000000
882.00 0.000050000000000
883.00 0.000050000000000
884.00 0.000050000000000
885.00 0.000050000000000
886.00 0.000050000000000
887.00 0.000050000000000
888.00 0.000050000000000
889.00 0.000050000000000
890.00 0.000050000000000
891.00 0.000050000000000
892.00 0.000050000000000
893.00 0.000050000000000
894.00 0.000050000000000
895.00 0.000050000000000
896.00 0.000050000000000
897.00 0.000050000000000
898.00 0.000050000000000
899.00 0.000050000000000
900.00 0.000050000000000
901.00 0.000050000000000
902.00 0.000050000000000
903.00 0.000050000000000
904.00 0.000050000000000
905.00 0.000050000000000
906.00 0.000050000000000
907.00 0.000050000000000
908.00 0.000050000000000
909.00 0.000050000000000
910.00 0.000050000000000
911.00 0.000050000000000
912.00 0.000050000000000
913.00 0.000050000000000
914.00 0.000050000000000
915.00 0.000050000000000
916.00 0.000050000000000
917.00 0.000050000000000
918.00 0.000050000000000
919.00 0.000050000000000
920.00 0.000050000000000
921.00 0.000050000000000
922.00 0.000050000000000
923.00 0.000050000000000
924.00 0.000050000000000
925.00 0.000050000000000
926.00 0.000050000000000
927.00 0.000050000000000
928.00 0.000050000000000
929.00 0.000050000000000
930.00 0.000050000000000
931.00 0.000050000000000
932.00 0.000050000000000
933.00 0.000050000000000
934.00 0.000050000000000
935.00 0.000050000000000
936.00 0.000050000000000
937.00 0.000050000000000
938.00 0.000050000000000
939.00 0.000050000000000
940.00 0.000050000000000
941.00 0.000050000000000
942.00 0.000050000000000
943.00 0.000050000000000
944.00 0.000050000000000
945.00 0.000050000000000
946.00 0.000050000000000
947.00 0.000050000000000
948.00 0.000050000000000
949.00 0.000050000000000
950.00 0.000050000000000
951.00 0.000050000000000
952.00 0.000050000000000
953.00 0.000050000000000
954.00 0.000050000000000
955.00 0.000050000000000
956.00 0.000050000000000
957.00 0.000050000000000
958.00 0.000050000000000
959.00 0.000050000000000
960.00 0.000050000000000
961.00 0.000050000000000
962.00 0.000050000000000
963.00 0.000050000000000
964.00 0.000050000000000
965.00 0.000050000000000
966.00 0.000050000000000
967.00 0.000050000000000
968.00 0.000050000000000
969.00 0.000050000000000
970.00 0.000050000000000
971.00 0.000050000000000
972.00 0.000050000000000
973.00 0.000050000000000
974.00 0.000050000000000
975.00 0.000050000000000
976.00 0.000050000000000
977.00 0.000050000000000
978.00 0.000050000000000
979.00 0.000050000000000
980.00 0.000050000000000
981.00 0.000050000000000
982.00 0.000050000000000
983.00 0.000050000000000
984.00 0.000050000000000
985.00 0.000050000000000
986.00 0.000050000000000
987.00 0.000050000000000
988.00 0.000050000000000
989.00 0.000050000000000
990.00 0.000050000000000
991.00 0.000050000000000
992.00 0.000050000000000
993.00 0.000050000000000
994.00 0.000050000000000
995.00 0.000050000000000
996.00 0.000050000000000
997.00 0.000050000000000
998.00 0.000050000000000
999.00 0.000050000000000
1000.00 0.000050000000000
1001.00 0.000050000000000
1002.00 0.000050000000000
1003.00 0.000050000000000
1004.00 0.000050000000000
1005.00 0.000050000000000
1006.00 0.000050000000000
1007.00 0.000050000000000
1008.00 0.000050000000000
1009.00 0.000050000000000
1010.00 0.000050000000000
1011.00 0.000050000000000
1012.00 0.000050000000000
1013.00 0.000050000000000
1014.00 0.000050000000000
1015.00 0.000050000000000
1016.00 0.000050000000000
1017.00 0.000050000000000
1018.00 0.000050000000000
1019.00 0.000050000000000
1020.00 0.000050000000000
1021.00 0.000050000000000
1022.00 0.000050000000000
1023.00 0.000050000000000
1024.00 0.000050000000000
1025.00 0.000050000000000
1026.00 0.000050000000000
1027.00 0.000050000000000
1028.00 0.000050000000000
1029.00 0.000050000000000
1030.00 0.000050000000000
1031.00 0.000050000000000
1032.00 0.000050000000000
1033.00 0.000050000000000
1034.00 0.000050000000000
1035.00 0.000050000000000
1036.00 0.000050000000000
1037.00 0.000050000000000
1038.00 0.000050000000000
1039.00 0.000050000000000
1040.00 0.000050000000000
1041.00 0.000050000000000
1042.00 0.000050000000000
1043.00 0.000050000000000
1044.00 0.000050000000000
1045.00 0.000050000000000
1046.00 0.000050000000000
1047.00 0.000050000000000
1048.00 0.000050000000000
1049.00 0.000050000000000
1050.00 0.000050000000000
1051.00 0.000050000000000
1052.00 0.000050000000000
1053.00 0.000050000000000
1054.00 0.000050000000000
1055.00 0.000050000000000
1056.00 0.000050000000000
1057.00 0.000050000000000
1058.00 0.000050000000000
1059.00 0.000050000000000
1060.00 0.000050000000000
1061.00 0.000050000000000
1062.00 0.000050000000000
1063.00 0.000050000000000
1064.00 0.000050000000000
1065.00 0.000050000000000
1066.00 0.000050000000000
1067.00 0.000050000000000
1068.00 0.000050000000000
1069.00 0.000050000000000
1070.00 0.000050000000000
1071.00 0.000050000000000
1072.00 0.000050000000000
1073.00 0.000050000000000
1074.00 0.000050000000000
1075.00 0.000050000000000
1076.00 0.000050000000000
1077.00 0.000050000000000
1078.00 0.000050000000000
1079.00 0.000050000000000
1080.00 0.000050000000000
1081.00 0.000050000000000
1082.00 0.000050000000000
1083.00 0.000050000000000
1084.00 0.000050000000000
1085.00 0.000050000000000
1086.00 0.000050000000000
1087.00 0.000050000000000
1088.00 0.000050000000000
1089.00 0.000050000000000
1090.00 0.000050000000000
1091.00 0.000050000000000
1092.00 0.000050000000000
1093.00 0.000050000000000
1094.00 0.000050000000000
1095.00 0.000050000000000
1096.00 0.000050000000000
1097.00 0.000050000000000
1098.00 0.000050000000000
1099.00 0.000050000000000
1100.00 0.000050000000000
1101.00 0.000050000000000
1102.00 0.000050000000000
1103.00 0.000050000000000
1104.00 0.000050000000000
1105.00 0.000050000000000
1106.00 0.000050000000000
1107.00 0.000050000000000
1108.00 0.000050000000000
1109.00 0.000050000000000
1110.00 0.000050000000000
1111.00 0.000050000000000
1112.00 0.000050000000000
1113.00 0.000050000000000
1114.00 0.000050000000000
1115.00 0.000050000000000
1116.00 0.000050000000000
1117.00 0.000050000000000
1118.00 0.000050000000000
1119.00 0.000050000000000
1120.00 0.000050000000000
1121.00 0.000050000000000
1122.00 0.000050000000000
1123.00 0.000050000000000
1124.00 0.000050000000000
1125.00 0.000050000000000
1126.00 0.000050000000000
1127.00 0.000050000000000
1128.00 0.000050000000000
1129.00 0.000050000000000
1130.00 0.000050000000000
1131.00 0.000050000000000
1132.00 0.000050000000000
1133.00 0.000050000000000
1134.00 0.000050000000000
1135.00 0.000050000000000
1136.00 0.000050000000000
1137.00 0.000050000000000
1138.00 0.000050000000000
1139.00 0.000050000000000
1140.00 0.000050000000000
1141.00 0.000050000000000
1142.00 0.000050000000000
1143.00 0.000050000000000
1144.00 0.000050000000000
1145.00 0.000050000000000
1146.00 0.000050000000000
1147.00 0.000050000000000
1148.00 0.000050000000000
1149.00 0.000050000000000
1150.00 0.000050000000000
1151.00 0.000050000000000
1152.00 0.000050000000000
1153.00 0.000050000000000
1154.00 0.000050000000000
1155.00 0.000050000000000
1156.00 0.000050000000000
1157.00 0.000050000000000
1158.00 0.000050000000000
1159.00 0.000050000000000
1160.00 0.000050000000000
1161.00 0.000050000000000
1162.00 0.000050000000000
1163.00 0.000050000000000
1164.00 0.000050000000000
1165.00 0.000050000000000
1166.00 0.000050000000000
1167.00 0.000050000000000
1168.00 0.000050000000000
1169.00 0.000050000000000
1170.00 0.000050000000000
1171.00 0.000050000000000
1172.00 0.000050000000000
1173.00 0.000050000000000
1174.00 0.000050000000000
1175.00 0.000050000000000
1176.00 0.000050000000000
1177.00 0.000050000000000
1178.00 0.000050000000000
1179.00 0.000050000000000
1180.00 0.000050000000000
1181.00 0.000050000000000
1182.00 0.000050000000000
1183.00 0.000050000000000
1184.00 0.000050000000000
1185.00 0.000050000000000
1186.00 0.000050000000000
1187.00 0.000050000000000
1188.00 0.000050000000000
1189.00 0.000050000000000
1190.00 0.000050000000000
1191.00 0.000050000000000
1192.00 0.000050000000000
1193.00 0.000050000000000
1194.00 0.000050000000000
1195.00 0.000050000000000
1196.00 0.000050000000000
1197.00 0.000050000000000
1198.00 0.000050000000000
1199.00 0.000050000000000
1200.00 0.000050000000000
1201.00 0.000050000000000
1202.00 0.000050000000000
1203.00 0.000050000000000
1204.00 0.000050000000000
1205.00 0.000050000000000
1206.00 0.000050000000000
1207.00 0.000050000000000
1208.00 0.000050000000000
1209.00 0.000050000000000
1210.00 0.000050000000000
1211.00 0.000050000000000
1212.00 0.000050000000000
1213.00 0.000050000000000
1214.00 0.000050000000000
1215.00 0.000050000000000
1216.00 0.000050000000000
1217.00 0.000050000000000
1218.00 0.000050000000000
1219.00 0.000050000000000
1220.00 0.000050000000000
1221.00 0.000050000000000
1222.00 0.000050000000000
1223.00 0.000050000000000
1224.00 0.000050000000000
1225.00 0.000050000000000
1226.00 0.000050000000000
1227.00 0.000050000000000
1228.00 0.000050000000000
1229.00 0.000050000000000
1230.00 0.000050000000000
1231.00 0.000050000000000
1232.00 0.000050000000000
1233.00 0.000050000000000
1234.00 0.000050000000000
1235.00 0.000050000000000
1236.00 0.000050000000000
1237.00 0.000050000000000
1238.00 0.000050000000000
1239.00 0.000050000000000
1240.00 0.000050000000000
1241.00 0.000050000000000
1242.00 0.000050000000000
1243.00 0.000050000000000
1244.00 0.000050000000000
1245.00 0.000050000000000
1246.00 0.000050000000000
1247.00 0.000050000000000
1248.00 0.000050000000000
1249.00 0.000050000000000
1250.00 0.000050000000000
1251.00 0.000050000000000
1252.00 0.000050000000000
1253.00 0.000050000000000
1254.00 0.000050000000000
1255.00 0.000050000000000
1256.00 0.000050000000000
1257.00 0.000050000000000
1258.00 0.000050000000000
1259.00 0.000050000000000
1260.00 0.000050000000000
1261.00 0.000050000000000
1262.00 0.000050000000000
1263.00 0.000050000000000
1264.00 0.000050000000000
1265.00 0.000050000000000
1266.00 0.000050000000000
1267.00 0.000050000000000
1268.00 0.000050000000000
1269.00 0.000050000000000
1270.00 0.000050000000000
1271.00 0.000050000000000
1272.00 0.000050000000000
1273.00 0.000050000000000
1274.00 0.000050000000000
1275.00 0.000050000000000
1276.00 0.000050000000000
1277.00 0.000050000000000
1278.00 0.000050000000000
1279.00 0.000050000000000
1280.00 0.000050000000000
1281.00 0.000050000000000
1282.00 0.000050000000000
1283.00 0.000050000000000
1284.00 0.000050000000000
1285.00 0.000050000000000
1286.00 0.000050000000000
1287.00 0.000050000000000
1288.00 0.000050000000000
1289.00 0.000050000000000
1290.00 0.000050000000000
1291.00 0.000050000000000
1292.00 0.000050000000000
1293.00 0.000050000000000
1294.00 0.000050000000000
1295.00 0.000050000000000
1296.00 0.000050000000000
1297.00 0.000050000000000
1298.00 0.000050000000000
1299.00 0.000050000000000
1300.00 0.000050000000000
1301.00 0.000050000000000
1302.00 0.000050000000000
1303.00 0.000050000000000
1304.00 0.000050000000000
1305.00 0.000050000000000
1306.00 0.000050000000000
1307.00 0.000050000000000
1308.00 0.000050000000000
1309.00 0.000050000000000
1310.00 0.000050000000000
1311.00 0.000050000000000
1312.00 0.000050000000000
1313.00 0.000050000000000
1314.00 0.000050000000000
1315.00 0.000050000000000
1316.00 0.000050000000000
1317.00 0.000050000000000
1318.00 0.000050000000000
1319.00 0.000050000000000
1320.00 0.000050000000000
1321.00 0.000050000000000
1322.00 0.000050000000000
1323.00 0.000050000000000
1324.00 0.000050000000000
1325.00 0.000050000000000
1326.00 0.000050000000000
1327.00 0.000050000000000
1328.00 0.000050000000000
1329.00 0.000050000000000
1330.00 0.000050000000000
1331.00 0.000050000000000
1332.00 0.000050000000000
1333.00 0.000050000000000
1334.00 0.000050000000000
1335.00 0.000050000000000
1336.00 0.000050000000000
1337.00 0.000050000000000
1338.00 0.000050000000000
1339.00 0.000050000000000
1340.00 0.000050000000000
1341.00 0.000050000000000
1342.00 0.000050000000000
1343.00 0.000050000000000
1344.00 0.000050000000000
1345.00 0.000050000000000
1346.00 0.000050000000000
1347.00 0.000050000000000
1348.00 0.000050000000000
1349.00 0.000050000000000
1350.00 0.000050000000000
1351.00 0.000050000000000
1352.00 0.000050000000000
1353.00 0.000050000000000
1354.00 0.000050000000000
1355.00 0.000050000000000
1356.00 0.000050000000000
1357.00 0.000050000000000
1358.00 0.000050000000000
1359.00 0.000050000000000
1360.00 0.000050000000000
1361.00 0.000050000000000
1362.00 0.000050000000000
1363.00 0.000050000000000
1364.00 0.000050000000000
1365.00 0.000050000000000
1366.00 0.000050000000000
1367.00 0.000050000000000
1368.00 0.000050000000000
1369.00 0.000050000000000
1370.00 0.000050000000000
1371.00 0.000050000000000
1372.00 0.000050000000000
1373.00 0.000050000000000
1374.00 0.000050000000000
1375.00 0.000050000000000
1376.00 0.000050000000000
1377.00 0.000050000000000
1378.00 0.000050000000000
1379.00 0.000050000000000
1380.00 0.000050000000000
1381.00 0.000050000000000
1382.00 0.000050000000000
1383.00 0.000050000000000
1384.00 0.000050000000000
1385.00 0.000050000000000
1386.00 0.000050000000000
1387.00 0.000050000000000
1388.00 0.000050000000000
1389.00 0.000050000000000
1390.00 0.000050000000000
1391.00 0.000050000000000
1392.00 0.000050000000000
1393.00 0.000050000000000
1394.00 0.000050000000000
1395.00 0.000050000000000
1396.00 0.000050000000000
1397.00 0.000050000000000
1398.00 0.000050000000000
1399.00 0.000050000000000
1400.00 0.000050000000000
1401.00 0.000050000000000
1402.00 0.000050000000000
1403.00 0.000050000000000
1404.00 0.000050000000000
1405.00 0.000050000000000
1406.00 0.000050000000000
1407.00 0.000050000000000
1408.00 0.000050000000000
1409.00 0.000050000000000
1410.00 0.000050000000000
1411.00 0.000050000000000
1412.00 0.000050000000000
1413.00 0.000050000000000
1414.00 0.000050000000000
1415.00 0.000050000000000
1416.00 0.000050000000000
1417.00 0.000050000000000
1418.00 0.000050000000000
1419.00 0.000050000000000
1420.00 0.000050000000000
1421.00 0.000050000000000
1422.00 0.000050000000000
1423.00 0.000050000000000
1424.00 0.000050000000000
1425.00 0.000050000000000
1426.00 0.000050000000000
1427.00 0.000050000000000
1428.00 0.000050000000000
1429.00 0.000050000000000
1430.00 0.000050000000000
1431.00 0.000050000000000
1432.00 0.000050000000000
1433.00 0.000050000000000
1434.00 0.000050000000000
1435.00 0.000050000000000
1436.00 0.000050000000000
1437.00 0.000050000000000
1438.00 0.000050000000000
1439.00 0.000050000000000
1440.00 0.000050000000000
1441.00 0.000050000000000
1442.00 0.000050000000000
1443.00 0.000050000000000
1444.00 0.000050000000000
1445.00 0.000050000000000
1446.00 0.000050000000000
1447.00 0.000050000000000
1448.00 0.000050000000000
1449.00 0.000050000000000
1450.00 0.000050000000000
1451.00 0.000050000000000
1452.00 0.000050000000000
1453.00 0.000050000000000
1454.00 0.000050000000000
1455.00 0.000050000000000
1456.00 0.000050000000000
1457.00 0.000050000000000
1458.00 0.000050000000000
1459.00 0.000050000000000
1460.00 0.000050000000000
1461.00 0.000050000000000
1462.00 0.000050000000000
1463.00 0.000050000000000
1464.00 0.000050000000000
1465.00 0.000050000000000
1466.00 0.000050000000000
1467.00 0.000050000000000
1468.00 0.000050000000000
1469.00 0.000050000000000
1470.00 0.000050000000000
1471.00 0.000050000000000
1472.00 0.000050000000000
1473.00 0.000050000000000
1474.00 0.000050000000000
1475.00 0.000050000000000
1476.00 0.000050000000000
1477.00 0.000050000000000
1478.00 0.000050000000000
1479.00 0.000050000000000
1480.00 0.000050000000000
1481.00 0.000050000000000
1482.00 0.000050000000000
1483.00 0.000050000000000
1484.00 0.000050000000000
1485.00 0.000050000000000
1486.00 0.000050000000000
1487.00 0.000050000000000
1488.00 0.000050000000000
1489.00 0.000050000000000
1490.00 0.000050000000000
1491.00 0.000050000000000
1492.00 0.000050000000000
1493.00 0.000050000000000
1494.00 0.000050000000000
1495.00 0.000050000000000
1496.00 0.000050000000000
1497.00 0.000050000000000
1498.00 0.000050000000000
1499.00 0.000050000000000
1500.00 0.000050000000000
1501.00 0.000050000000000
1502.00 0.000050000000000
1503.00 0.000050000000000
1504.00 0.000050000000000
1505.00 0.000050000000000
1506.00 0.000050000000000
1507.00 0.000050000000000
1508.00 0.000050000000000
1509.00 0.000050000000000
1510.00 0.000050000000000
1511.00 0.000050000000000
1512.00 0.000050000000000
1513.00 0.000050000000000
1514.00 0.000050000000000
1515.00 0.000050000000000
1516.00 0.000050000000000
1517.00 0.000050000000000
1518.00 0.000050000000000
1519.00 0.000050000000000
1520.00 0.000050000000000
1521.00 0.000050000000000
1522.00 0.000050000000000
1523.00 0.000050000000000
1524.00 0.000050000000000
1525.00 0.000050000000000
1526.00 0.000050000000000
1527.00 0.000050000000000
1528.00 0.000050000000000
1529.00 0.000050000000000
1530.00 0.000050000000000
1531.00 0.000050000000000
1532.00 0.000050000000000
1533.00 0.000050000000000
1534.00 0.000050000000000
1535.00 0.000050000000000
1536.00 0.000050000000000
1537.00 0.000050000000000
1538.00 0.000050000000000
1539.00 0.000050000000000
1540.00 0.000050000000000
1541.00 0.000050000000000
1542.00 0.000050000000000
1543.00 0.000050000000000
1544.00 0.000050000000000
1545.00 0.000050000000000
1546.00 0.000050000000000
1547.00 0.000050000000000
1548.00 0.000050000000000
1549.00 0.000050000000000
1550.00 0.000050000000000
1551.00 0.000050000000000
1552.00 0.000050000000000
1553.00 0.000050000000000
1554.00 0.000050000000000
1555.00 0.000050000000000
1556.00 0.000050000000000
1557.00 0.000050000000000
1558.00 0.000050000000000
1559.00 0.000050000000000
1560.00 0.000050000000000
1561.00 0.000050000000000
1562.00 0.000050000000000
1563.00 0.000050000000000
1564.00 0.000050000000000
1565.00 0.000050000000000
1566.00 0.000050000000000
1567.00 0.000050000000000
1568.00 0.000050000000000
1569.00 0.000050000000000
1570.00 0.000050000000000
1571.00 0.000050000000000
1572.00 0.000050000000000
1573.00 0.000050000000000
1574.00 0.000050000000000
1575.00 0.000050000000000
1576.00 0.000050000000000
1577.00 0.000050000000000
1578.00 0.000050000000000
1579.00 0.000050000000000
1580.00 0.000050000000000
1581.00 0.000050000000000
1582.00 0.000050000000000
1583.00 0.000050000000000
1584.00 0.000050000000000
1585.00 0.000050000000000
1586.00 0.000050000000000
1587.00 0.000050000000000
1588.00 0.000050000000000
1589.00 0.000050000000000
1590.00 0.000050000000000
1591.00 0.000050000000000
1592.00 0.000050000000000
1593.00 0.000050000000000
1594.00 0.000050000000000
1595.00 0.000050000000000
1596.00 0.000050000000000
1597.00 0.000050000000000
1598.00 0.000050000000000
1599.00 0.000050000000000
1600.00 0.000050000000000


==> data_paper/Fig_3/helmholtz/n_128.txt <==
     x   eigenvalue
  1.00 0.020801003387479
  2.00 0.006545963701410
  3.00 0.003775151299921
  4.00 0.003363895636399
  5.00 0.000927479801413
  6.00 0.000764534301302
  7.00 0.000556701015458
  8.00 0.000359701989754
  9.00 0.000225735511682
 10.00 0.000222210015774
 11.00 0.000192985746219
 12.00 0.000173424506901
 13.00 0.000148170688160
 14.00 0.000106974039400
 15.00 0.000096036308487
 16.00 0.000090837862339
 17.00 0.000080071269278
 18.00 0.000064192288923
 19.00 0.000057702688750
 20.00 0.000054417392781
 21.00 0.000046912024255
 22.00 0.000036917741884
 23.00 0.000036159150355
 24.00 0.000026057143005
 25.00 0.000022008274713
 26.00 0.000021632591035
 27.00 0.000019893166045
 28.00 0.000018411833128
 29.00 0.000016630212266
 30.00 0.000013435240516
 31.00 0.000012291836281
 32.00 0.000010845585232
 33.00 0.000010128253668
 34.00 0.000010089047071
 35.00 0.000009048159340
 36.00 0.000008603532456
 37.00 0.000007681111807
 38.00 0.000007541369006
 39.00 0.000006231690330
 40.00 0.000006161398569
 41.00 0.000005894406155
 42.00 0.000005567800145
 43.00 0.000005330017702
 44.00 0.000004864512029
 45.00 0.000004721553439
 46.00 0.000004196631949
 47.00 0.000003956909478
 48.00 0.000003874451807
 49.00 0.000003828078036
 50.00 0.000003672839728
 51.00 0.000003433737430
 52.00 0.000003332319846
 53.00 0.000003059410607
 54.00 0.000002953010956
 55.00 0.000002710236577
 56.00 0.000002674044155
 57.00 0.000002519265980
 58.00 0.000002450043348
 59.00 0.000002332794647
 60.00 0.000002293157007
 61.00 0.000002289827928
 62.00 0.000002197261318
 63.00 0.000002119560894
 64.00 0.000001959431682
 65.00 0.000001877320124
 66.00 0.000001741373192
 67.00 0.000001733499690
 68.00 0.000001692765310
 69.00 0.000001669178303
 70.00 0.000001618288497
 71.00 0.000001605884720
 72.00 0.000001492695583
 73.00 0.000001422526192
 74.00 0.000001415282777
 75.00 0.000001372891749
 76.00 0.000001350607572
 77.00 0.000001244590856
 78.00 0.000001233913136
 79.00 0.000001220916135
 80.00 0.000001214412619
 81.00 0.000001164375532
 82.00 0.000001101824132
 83.00 0.000001093096755
 84.00 0.000001085378891
 85.00 0.000001028453027
 86.00 0.000001007877538
 87.00 0.000000932814114
 88.00 0.000000925789823
 89.00 0.000000918210743
 90.00 0.000000914707341
 91.00 0.000000899309678
 92.00 0.000000880873987
 93.00 0.000000870830518
 94.00 0.000000819988527
 95.00 0.000000819891580
 96.00 0.000000818622462
 97.00 0.000000771465994
 98.00 0.000000736964001
 99.00 0.000000727204024
100.00 0.000000702576721
101.00 0.000000692462947
102.00 0.000000691835123
103.00 0.000000682820647
104.00 0.000000658742189
105.00 0.000000645864376
106.00 0.000000638388052
107.00 0.000000632438224
108.00 0.000000620369066
109.00 0.000000601378391
110.00 0.000000590558402
111.00 0.000000573417833
112.00 0.000000565932692
113.00 0.000000553996132
114.00 0.000000534118836
115.00 0.000000525626669
116.00 0.000000518385833
117.00 0.000000513117163
118.00 0.000000504450592
119.00 0.000000503545769
120.00 0.000000489678725
121.00 0.000000483889747
122.00 0.000000467556874
123.00 0.000000463809755
124.00 0.000000452323075
125.00 0.000000437091472
126.00 0.000000434273242
127.00 0.000000425818569
128.00 0.000000418448410
129.00 0.000000414013895
130.00 0.000000413092491
131.00 0.000000406956197
132.00 0.000000404548870
133.00 0.000000402480685
134.00 0.000000390124728
135.00 0.000000375526189
136.00 0.000000369758140
137.00 0.000000369442077
138.00 0.000000361922804
139.00 0.000000351584481
140.00 0.000000349368705
141.00 0.000000341469210
142.00 0.000000333452584
143.00 0.000000329857966
144.00 0.000000329218267
145.00 0.000000325500811
146.00 0.000000323141212
147.00 0.000000317661318
148.00 0.000000311247727
149.00 0.000000310656939
150.00 0.000000305189322


==> data_paper/Fig_3/helmholtz/n_16.txt <==
     x   eigenvalue
  1.00 0.021451766868419
  2.00 0.011150470672527
  3.00 0.009075237300512
  4.00 0.002862013012415
  5.00 0.001091673104380
  6.00 0.000864419073206
  7.00 0.000603216547017
  8.00 0.000332895344583
  9.00 0.000234286630318
 10.00 0.000227936743231
 11.00 0.000204634702123
 12.00 0.000197782578298
 13.00 0.000150345130162
 14.00 0.000128272509960
 15.00 0.000111927900212
 16.00 0.000095457424081
 17.00 0.000084028806335
 18.00 0.000081535865081
 19.00 0.000058706306042
 20.00 0.000057793134553
 21.00 0.000049547969511
 22.00 0.000044485782384
 23.00 0.000041708540120
 24.00 0.000031216827492
 25.00 0.000029526895385
 26.00 0.000025056021072
 27.00 0.000023486542120
 28.00 0.000022819273823
 29.00 0.000018647411155
 30.00 0.000017272283722
 31.00 0.000015403303868
 32.00 0.000012898425094
 33.00 0.000012399576332
 34.00 0.000012297006639
 35.00 0.000011424797146
 36.00 0.000011167931597
 37.00 0.000011109293438
 38.00 0.000009098219187
 39.00 0.000008646657999
 40.00 0.000007648611794
 41.00 0.000007123370180
 42.00 0.000007078842991
 43.00 0.000006806969773
 44.00 0.000006548634255
 45.00 0.000006383102571
 46.00 0.000006266153025
 47.00 0.000006124365460
 48.00 0.000005205043018
 49.00 0.000005051638222
 50.00 0.000004617595317
 51.00 0.000004501157670
 52.00 0.000004439010346
 53.00 0.000004426292293
 54.00 0.000004165809614
 55.00 0.000003991479257
 56.00 0.000003958803069
 57.00 0.000003931606557
 58.00 0.000003833479621
 59.00 0.000003329025289
 60.00 0.000003286823094
 61.00 0.000003134552686
 62.00 0.000003129064050
 63.00 0.000002971522185
 64.00 0.000002971018509
 65.00 0.000002958157247
 66.00 0.000002826612037
 67.00 0.000002693630671
 68.00 0.000002678726357
 69.00 0.000002666816843
 70.00 0.000002638860954
 71.00 0.000002320719953
 72.00 0.000002317803616
 73.00 0.000002262806223
 74.00 0.000002229871077
 75.00 0.000002213733919
 76.00 0.000002137713409
 77.00 0.000002119884018
 78.00 0.000002093236351
 79.00 0.000002074737806
 80.00 0.000001966297718
 81.00 0.000001955813248
 82.00 0.000001951505913
 83.00 0.000001923016892
 84.00 0.000001750180891
 85.00 0.000001728188102
 86.00 0.000001688275199
 87.00 0.000001679790692
 88.00 0.000001659227809
 89.00 0.000001647394040
 90.00 0.000001635821128
 91.00 0.000001623031782
 92.00 0.000001595563685
 93.00 0.000001562711565
 94.00 0.000001540332901
 95.00 0.000001530560859
 96.00 0.000001504413285
 97.00 0.000001469370613
 98.00 0.000001395301839
 99.00 0.000001365234767
100.00 0.000001345316409
101.00 0.000001340322832
102.00 0.000001302292151
103.00 0.000001301920447
104.00 0.000001287874336
105.00 0.000001287442032
106.00 0.000001278042203
107.00 0.000001260676079
108.00 0.000001259274869
109.00 0.000001258647506
110.00 0.000001224243380
111.00 0.000001218312832
112.00 0.000001181151594
113.00 0.000001167725492
114.00 0.000001161085098
115.00 0.000001155988999
116.00 0.000001134404684
117.00 0.000001110747497
118.00 0.000001086708865
119.00 0.000001050675785
120.00 0.000001040302255
121.00 0.000001039881024
122.00 0.000001038831679
123.00 0.000001037390256
124.00 0.000001034733104
125.00 0.000001031089712
126.00 0.000001028241997
127.00 0.000001020966818
128.00 0.000001020115565
129.00 0.000001011146104
130.00 0.000001007275440
131.00 0.000001002103164
132.00 0.000000993687801
133.00 0.000000990516628
134.00 0.000000986500165
135.00 0.000000981019118
136.00 0.000000977591121
137.00 0.000000950753870
138.00 0.000000929515232
139.00 0.000000923515476
140.00 0.000000908609225
141.00 0.000000894765820
142.00 0.000000888926639
143.00 0.000000879326800
144.00 0.000000871649890
145.00 0.000000871283097
146.00 0.000000856400509
147.00 0.000000854179467
148.00 0.000000844902688
149.00 0.000000844576522
150.00 0.000000842242233


==> data_paper/Fig_3/helmholtz/n_32.txt <==
     x   eigenvalue
  1.00 0.017716189575751
  2.00 0.008781964186072
  3.00 0.004718386105592
  4.00 0.002821474543250
  5.00 0.000922706552951
  6.00 0.000822438592691
  7.00 0.000584799995943
  8.00 0.000352898454940
  9.00 0.000218240779848
 10.00 0.000211941285051
 11.00 0.000199219116247
 12.00 0.000176348288830
 13.00 0.000149501613602
 14.00 0.000103727175978
 15.00 0.000098693340659
 16.00 0.000095933778012
 17.00 0.000080750277838
 18.00 0.000068333582958
 19.00 0.000057746402893
 20.00 0.000054480354700
 21.00 0.000046244325626
 22.00 0.000038385342112
 23.00 0.000036075480236
 24.00 0.000026033646155
 25.00 0.000023960292306
 26.00 0.000021665089062
 27.00 0.000020366954396
 28.00 0.000019822648155
 29.00 0.000016679548276
 30.00 0.000014235803382
 31.00 0.000012590608057
 32.00 0.000011041511296
 33.00 0.000010317753908
 34.00 0.000010230523037
 35.00 0.000009495496588
 36.00 0.000009454844404
 37.00 0.000008409812918
 38.00 0.000007708112707
 39.00 0.000006737219600
 40.00 0.000006289358093
 41.00 0.000006109373260
 42.00 0.000005845570181
 43.00 0.000005459613814
 44.00 0.000005093201274
 45.00 0.000005039822879
 46.00 0.000004720751413
 47.00 0.000004330126223
 48.00 0.000004131678090
 49.00 0.000003962192210
 50.00 0.000003783929288
 51.00 0.000003684098594
 52.00 0.000003630828403
 53.00 0.000003191530661
 54.00 0.000003181844271
 55.00 0.000002960652548
 56.00 0.000002871698392
 57.00 0.000002685188897
 58.00 0.000002620774307
 59.00 0.000002579721383
 60.00 0.000002514986261
 61.00 0.000002449270022
 62.00 0.000002397304750
 63.00 0.000002291967488
 64.00 0.000002221019210
 65.00 0.000002001951230
 66.00 0.000001921201087
 67.00 0.000001870471798
 68.00 0.000001836373514
 69.00 0.000001780181892
 70.00 0.000001773238434
 71.00 0.000001738902089
 72.00 0.000001672782139
 73.00 0.000001590753046
 74.00 0.000001588239036
 75.00 0.000001563186314
 76.00 0.000001522124104
 77.00 0.000001437958160
 78.00 0.000001328453009
 79.00 0.000001322029467
 80.00 0.000001310107377
 81.00 0.000001250906853
 82.00 0.000001249344782
 83.00 0.000001244233992
 84.00 0.000001211992361
 85.00 0.000001170864802
 86.00 0.000001113786037
 87.00 0.000001099414479
 88.00 0.000001067528181
 89.00 0.000001056216694
 90.00 0.000001055262446
 91.00 0.000000989186781
 92.00 0.000000983626411
 93.00 0.000000967373094
 94.00 0.000000954281255
 95.00 0.000000923110287
 96.00 0.000000894463396
 97.00 0.000000875947098
 98.00 0.000000871375335
 99.00 0.000000859580279
100.00 0.000000814425587
101.00 0.000000787439063
102.00 0.000000780699712
103.00 0.000000759008503
104.00 0.000000753414281
105.00 0.000000752925931
106.00 0.000000749018406
107.00 0.000000747082355
108.00 0.000000721143678
109.00 0.000000710220953
110.00 0.000000703189582
111.00 0.000000666668208
112.00 0.000000660392187
113.00 0.000000644498388
114.00 0.000000637251282
115.00 0.000000618507439
116.00 0.000000590779580
117.00 0.000000589482192
118.00 0.000000581965419
119.00 0.000000579785391
120.00 0.000000575332654
121.00 0.000000570295304
122.00 0.000000563581210
123.00 0.000000553194325
124.00 0.000000548782322
125.00 0.000000548066665
126.00 0.000000539894183
127.00 0.000000521364442
128.00 0.000000499812629
129.00 0.000000497554193
130.00 0.000000489119857
131.00 0.000000478846675
132.00 0.000000467009068
133.00 0.000000465690523
134.00 0.000000461710752
135.00 0.000000452549607
136.00 0.000000448775945
137.00 0.000000443744456
138.00 0.000000442208796
139.00 0.000000431087787
140.00 0.000000430288931
141.00 0.000000424570765
142.00 0.000000419815732
143.00 0.000000418830075
144.00 0.000000416207509
145.00 0.000000398654035
146.00 0.000000387026827
147.00 0.000000382058575
148.00 0.000000379971035
149.00 0.000000378122743
150.00 0.000000373388682


==> data_paper/Fig_3/helmholtz/n_64.txt <==
     x   eigenvalue
  1.00 0.019084679704169
  2.00 0.007374294882604
  3.00 0.003941588599215
  4.00 0.003108833109840
  5.00 0.000930250733575
  6.00 0.000773123071365
  7.00 0.000567309691591
  8.00 0.000358382975162
  9.00 0.000221718258672
 10.00 0.000216094402506
 11.00 0.000195255647935
 12.00 0.000173175037803
 13.00 0.000148684332600
 14.00 0.000104964473222
 15.00 0.000096029050677
 16.00 0.000092371539531
 17.00 0.000080306104556
 18.00 0.000064948557421
 19.00 0.000057718153610
 20.00 0.000054137576618
 21.00 0.000046384387521
 22.00 0.000037130710099
 23.00 0.000035744610275
 24.00 0.000025808859439
 25.00 0.000022391550751
 26.00 0.000021516813365
 27.00 0.000019924695967
 28.00 0.000018681204573
 29.00 0.000016515926857
 30.00 0.000013577218791
 31.00 0.000012240674647
 32.00 0.000010841991208
 33.00 0.000010089904709
 34.00 0.000010052361085
 35.00 0.000009110259963
 36.00 0.000008778064503
 37.00 0.000007821832380
 38.00 0.000007521490727
 39.00 0.000006326224489
 40.00 0.000006159281854
 41.00 0.000005920457773
 42.00 0.000005577422466
 43.00 0.000005324349802
 44.00 0.000004872831746
 45.00 0.000004777636236
 46.00 0.000004298447601
 47.00 0.000003964481415
 48.00 0.000003962404401
 49.00 0.000003841419450
 50.00 0.000003677022394
 51.00 0.000003465532783
 52.00 0.000003399175151
 53.00 0.000003067245941
 54.00 0.000002975113083
 55.00 0.000002756497810
 56.00 0.000002693274346
 57.00 0.000002529327724
 58.00 0.000002469039566
 59.00 0.000002400594210
 60.00 0.000002305711708
 61.00 0.000002301919315
 62.00 0.000002258208880
 63.00 0.000002150071176
 64.00 0.000002009237874
 65.00 0.000001890406440
 66.00 0.000001756925226
 67.00 0.000001754445689
 68.00 0.000001706963614
 69.00 0.000001702566822
 70.00 0.000001638536140
 71.00 0.000001626852964
 72.00 0.000001503911892
 73.00 0.000001464255973
 74.00 0.000001440319489
 75.00 0.000001400277569
 76.00 0.000001395754023
 77.00 0.000001272557724
 78.00 0.000001255181740
 79.00 0.000001235172701
 80.00 0.000001229119845
 81.00 0.000001174531761
 82.00 0.000001121438448
 83.00 0.000001116516947
 84.00 0.000001114946463
 85.00 0.000001048430657
 86.00 0.000001020074012
 87.00 0.000000952070751
 88.00 0.000000950231392
 89.00 0.000000949857299
 90.00 0.000000929217710
 91.00 0.000000915907834
 92.00 0.000000908919893
 93.00 0.000000885201415
 94.00 0.000000849574239
 95.00 0.000000834613098
 96.00 0.000000830378026
 97.00 0.000000789716387
 98.00 0.000000762970348
 99.00 0.000000746840121
100.00 0.000000714879881
101.00 0.000000710072906
102.00 0.000000701774478
103.00 0.000000693894387
104.00 0.000000667930999
105.00 0.000000666916827
106.00 0.000000654639844
107.00 0.000000650015022
108.00 0.000000646342306
109.00 0.000000629512277
110.00 0.000000600920538
111.00 0.000000591356505
112.00 0.000000587464578
113.00 0.000000570674265
114.00 0.000000543207527
115.00 0.000000540407358
116.00 0.000000534044631
117.00 0.000000523990097
118.00 0.000000521909762
119.00 0.000000515481786
120.00 0.000000500298943
121.00 0.000000498599965
122.00 0.000000482262351
123.00 0.000000480708420
124.00 0.000000467200076
125.00 0.000000461317841
126.00 0.000000449013537
127.00 0.000000444387687
128.00 0.000000426359963
129.00 0.000000426201822
130.00 0.000000425863463
131.00 0.000000422869680
132.00 0.000000422083360
133.00 0.000000410384034
134.00 0.000000400617299
135.00 0.000000394415199
136.00 0.000000381093608
137.00 0.000000378098510
138.00 0.000000377432543
139.00 0.000000364079732
140.00 0.000000363868758
141.00 0.000000357721889
142.00 0.000000343379518
143.00 0.000000341001115
144.00 0.000000337919409
145.00 0.000000336417084
146.00 0.000000335221465
147.00 0.000000331723439
148.00 0.000000330183068
149.00 0.000000318797699
150.00 0.000000318760814


==> data_paper/Fig_3/laplace/alpha.txt <==
     x   eigenvalue
  1.00 0.000050000000000
  2.00 0.000050000000000
  3.00 0.000050000000000
  4.00 0.000050000000000
  5.00 0.000050000000000
  6.00 0.000050000000000
  7.00 0.000050000000000
  8.00 0.000050000000000
  9.00 0.000050000000000
 10.00 0.000050000000000
 11.00 0.000050000000000
 12.00 0.000050000000000
 13.00 0.000050000000000
 14.00 0.000050000000000
 15.00 0.000050000000000
 16.00 0.000050000000000
 17.00 0.000050000000000
 18.00 0.000050000000000
 19.00 0.000050000000000
 20.00 0.000050000000000
 21.00 0.000050000000000
 22.00 0.000050000000000
 23.00 0.000050000000000
 24.00 0.000050000000000
 25.00 0.000050000000000
 26.00 0.000050000000000
 27.00 0.000050000000000
 28.00 0.000050000000000
 29.00 0.000050000000000
 30.00 0.000050000000000
 31.00 0.000050000000000
 32.00 0.000050000000000
 33.00 0.000050000000000
 34.00 0.000050000000000
 35.00 0.000050000000000
 36.00 0.000050000000000
 37.00 0.000050000000000
 38.00 0.000050000000000
 39.00 0.000050000000000
 40.00 0.000050000000000
 41.00 0.000050000000000
 42.00 0.000050000000000
 43.00 0.000050000000000
 44.00 0.000050000000000
 45.00 0.000050000000000
 46.00 0.000050000000000
 47.00 0.000050000000000
 48.00 0.000050000000000
 49.00 0.000050000000000
 50.00 0.000050000000000
 51.00 0.000050000000000
 52.00 0.000050000000000
 53.00 0.000050000000000
 54.00 0.000050000000000
 55.00 0.000050000000000
 56.00 0.000050000000000
 57.00 0.000050000000000
 58.00 0.000050000000000
 59.00 0.000050000000000
 60.00 0.000050000000000
 61.00 0.000050000000000
 62.00 0.000050000000000
 63.00 0.000050000000000
 64.00 0.000050000000000
 65.00 0.000050000000000
 66.00 0.000050000000000
 67.00 0.000050000000000
 68.00 0.000050000000000
 69.00 0.000050000000000
 70.00 0.000050000000000
 71.00 0.000050000000000
 72.00 0.000050000000000
 73.00 0.000050000000000
 74.00 0.000050000000000
 75.00 0.000050000000000
 76.00 0.000050000000000
 77.00 0.000050000000000
 78.00 0.000050000000000
 79.00 0.000050000000000
 80.00 0.000050000000000
 81.00 0.000050000000000
 82.00 0.000050000000000
 83.00 0.000050000000000
 84.00 0.000050000000000
 85.00 0.000050000000000
 86.00 0.000050000000000
 87.00 0.000050000000000
 88.00 0.000050000000000
 89.00 0.000050000000000
 90.00 0.000050000000000
 91.00 0.000050000000000
 92.00 0.000050000000000
 93.00 0.000050000000000
 94.00 0.000050000000000
 95.00 0.000050000000000
 96.00 0.000050000000000
 97.00 0.000050000000000
 98.00 0.000050000000000
 99.00 0.000050000000000
100.00 0.000050000000000
101.00 0.000050000000000
102.00 0.000050000000000
103.00 0.000050000000000
104.00 0.000050000000000
105.00 0.000050000000000
106.00 0.000050000000000
107.00 0.000050000000000
108.00 0.000050000000000
109.00 0.000050000000000
110.00 0.000050000000000
111.00 0.000050000000000
112.00 0.000050000000000
113.00 0.000050000000000
114.00 0.000050000000000
115.00 0.000050000000000
116.00 0.000050000000000
117.00 0.000050000000000
118.00 0.000050000000000
119.00 0.000050000000000
120.00 0.000050000000000
121.00 0.000050000000000
122.00 0.000050000000000
123.00 0.000050000000000
124.00 0.000050000000000
125.00 0.000050000000000
126.00 0.000050000000000
127.00 0.000050000000000
128.00 0.000050000000000
129.00 0.000050000000000
130.00 0.000050000000000
131.00 0.000050000000000
132.00 0.000050000000000
133.00 0.000050000000000
134.00 0.000050000000000
135.00 0.000050000000000
136.00 0.000050000000000
137.00 0.000050000000000
138.00 0.000050000000000
139.00 0.000050000000000
140.00 0.000050000000000
141.00 0.000050000000000
142.00 0.000050000000000
143.00 0.000050000000000
144.00 0.000050000000000
145.00 0.000050000000000
146.00 0.000050000000000
147.00 0.000050000000000
148.00 0.000050000000000
149.00 0.000050000000000
150.00 0.000050000000000
151.00 0.000050000000000
152.00 0.000050000000000
153.00 0.000050000000000
154.00 0.000050000000000
155.00 0.000050000000000
156.00 0.000050000000000
157.00 0.000050000000000
158.00 0.000050000000000
159.00 0.000050000000000
160.00 0.000050000000000
161.00 0.000050000000000
162.00 0.000050000000000
163.00 0.000050000000000
164.00 0.000050000000000
165.00 0.000050000000000
166.00 0.000050000000000
167.00 0.000050000000000
168.00 0.000050000000000
169.00 0.000050000000000
170.00 0.000050000000000
171.00 0.000050000000000
172.00 0.000050000000000
173.00 0.000050000000000
174.00 0.000050000000000
175.00 0.000050000000000
176.00 0.000050000000000
177.00 0.000050000000000
178.00 0.000050000000000
179.00 0.000050000000000
180.00 0.000050000000000


==> data_paper/Fig_3/laplace/n_128.txt <==
     x   eigenvalue
  1.00 0.006550334606941
  2.00 0.000961697233498
  3.00 0.000568049965176
  4.00 0.000261427076432
  5.00 0.000192816778418
  6.00 0.000120035628520
  7.00 0.000096842280625
  8.00 0.000080922670341
  9.00 0.000057706304581
 10.00 0.000043896331156
 11.00 0.000038928352841
 12.00 0.000038463212128
 13.00 0.000030807319424
 14.00 0.000022555716991
 15.00 0.000022443462320
 16.00 0.000020673280300
 17.00 0.000017262376465
 18.00 0.000016138882053
 19.00 0.000013838869948
 20.00 0.000012795296346
 21.00 0.000011890466993
 22.00 0.000010501678400
 23.00 0.000010385750955
 24.00 0.000008655560062
 25.00 0.000007839219637
 26.00 0.000007758940026
 27.00 0.000007375938458
 28.00 0.000007033948278
 29.00 0.000006601091185
 30.00 0.000005755744369
 31.00 0.000005427809897
 32.00 0.000004990252555
 33.00 0.000004762702336
 34.00 0.000004750048153
 35.00 0.000004405288433
 36.00 0.000004252526064
 37.00 0.000003924015163
 38.00 0.000003872789518
 39.00 0.000003371825892
 40.00 0.000003343786569
 41.00 0.000003236116661
 42.00 0.000003101796922
 43.00 0.000003002109780
 44.00 0.000002802020570
 45.00 0.000002739188417
 46.00 0.000002502450432
 47.00 0.000002390969182
 48.00 0.000002352102579
 49.00 0.000002330123738
 50.00 0.000002255902653
 51.00 0.000002139565621
 52.00 0.000002089447910
 53.00 0.000001952168580
 54.00 0.000001897648463
 55.00 0.000001771016792
 56.00 0.000001751862024
 57.00 0.000001669096894
 58.00 0.000001631622497
 59.00 0.000001567475711
 60.00 0.000001545593268
 61.00 0.000001543750796
 62.00 0.000001492228772
 63.00 0.000001448537376
 64.00 0.000001357161140
 65.00 0.000001309576469
 66.00 0.000001229646918
 67.00 0.000001224972407
 68.00 0.000001200706812
 69.00 0.000001186592769
 70.00 0.000001155980383
 71.00 0.000001148485189
 72.00 0.000001079458250
 73.00 0.000001036075858
 74.00 0.000001031570974
 75.00 0.000001005104644
 76.00 0.000000991120852
 77.00 0.000000923900964
 78.00 0.000000917065560
 79.00 0.000000908728921
 80.00 0.000000904550526
 81.00 0.000000872247309
 82.00 0.000000831468292
 83.00 0.000000825742663
 84.00 0.000000820671849
 85.00 0.000000783049591
 86.00 0.000000769353673
 87.00 0.000000718931955
 88.00 0.000000714175959
 89.00 0.000000709036934
 90.00 0.000000706658832
 91.00 0.000000696187251
 92.00 0.000000683606973
 93.00 0.000000676733662
 94.00 0.000000641720724
 95.00 0.000000641653605
 96.00 0.000000640774832
 97.00 0.000000607953040
 98.00 0.000000583724654
 99.00 0.000000576837065
100.00 0.000000559389821
101.00 0.000000552196145
102.00 0.000000551749035
103.00 0.000000545322097
104.00 0.000000528088403
105.00 0.000000518830817
106.00 0.000000513443075
107.00 0.000000509148408
108.00 0.000000500417539
109.00 0.000000486626853
110.00 0.000000478740250
111.00 0.000000466202252
112.00 0.000000460709703
113.00 0.000000451928636
114.00 0.000000437244738
115.00 0.000000430947599
116.00 0.000000425566951
117.00 0.000000421645157
118.00 0.000000415181783
119.00 0.000000414506094
120.00 0.000000404129425
121.00 0.000000399785633
122.00 0.000000387491686
123.00 0.000000384663071
124.00 0.000000375972879
125.00 0.000000364404245
126.00 0.000000362258017
127.00 0.000000355808444
128.00 0.000000350172714
129.00 0.000000346775668
130.00 0.000000346069249
131.00 0.000000341359576
132.00 0.000000339509482
133.00 0.000000337918920
134.00 0.000000328394915
135.00 0.000000317094045
136.00 0.000000312614255
137.00 0.000000312368539
138.00 0.000000306515346
139.00 0.000000298443919
140.00 0.000000296710366
141.00 0.000000290519483
142.00 0.000000284219732
143.00 0.000000281389298
144.00 0.000000280885223
145.00 0.000000277953691
146.00 0.000000276090969
147.00 0.000000271759040
148.00 0.000000266678308
149.00 0.000000266209711
150.00 0.000000261868212
151.00 0.000000261773145
152.00 0.000000257916953
153.00 0.000000255612161
154.00 0.000000243977875
155.00 0.000000240871175
156.00 0.000000239633983
157.00 0.000000232771951
158.00 0.000000232604792
159.00 0.000000231289311
160.00 0.000000230973272
161.00 0.000000226103812
162.00 0.000000224841990
163.00 0.000000223132168
164.00 0.000000220996846
165.00 0.000000216124339
166.00 0.000000214684006
167.00 0.000000212021467
168.00 0.000000206881843
169.00 0.000000204374857
170.00 0.000000203600909
171.00 0.000000203188670
172.00 0.000000201587879
173.00 0.000000196095005
174.00 0.000000192756120
175.00 0.000000192568703
176.00 0.000000190876767
177.00 0.000000188251681
178.00 0.000000186450670
179.00 0.000000186136056
180.00 0.000000183390270


==> data_paper/Fig_3/laplace/n_16.txt <==
     x   eigenvalue
  1.00 0.006442421948262
  2.00 0.000904266187085
  3.00 0.000576508686901
  4.00 0.000256458443947
  5.00 0.000182148748638
  6.00 0.000125704515928
  7.00 0.000093741638214
  8.00 0.000082663328794
  9.00 0.000056107234530
 10.00 0.000043958040328
 11.00 0.000042457321417
 12.00 0.000037780323109
 13.00 0.000032928741859
 14.00 0.000022820679473
 15.00 0.000022624897915
 16.00 0.000021612008352
 17.00 0.000018532008304
 18.00 0.000017577000476
 19.00 0.000015611664150
 20.00 0.000013269987290
 21.00 0.000012219982274
 22.00 0.000011574741781
 23.00 0.000011197421954
 24.00 0.000009586222500
 25.00 0.000009293302806
 26.00 0.000008461515515
 27.00 0.000008147272906
 28.00 0.000008009734101
 29.00 0.000007089372802
 30.00 0.000006759966380
 31.00 0.000006287787186
 32.00 0.000005603635655
 33.00 0.000005459355103
 34.00 0.000005429326900
 35.00 0.000005168745962
 36.00 0.000005090145941
 37.00 0.000005072079485
 38.00 0.000004422273481
 39.00 0.000004267495507
 40.00 0.000003912137337
 41.00 0.000003717112606
 42.00 0.000003700306321
 43.00 0.000003596725768
 44.00 0.000003496720616
 45.00 0.000003431800791
 46.00 0.000003385527214
 47.00 0.000003328963255
 48.00 0.000002949047580
 49.00 0.000002883264236
 50.00 0.000002693069183
 51.00 0.000002640974492
 52.00 0.000002612975767
 53.00 0.000002607229155
 54.00 0.000002488239965
 55.00 0.000002407183215
 56.00 0.000002391858544
 57.00 0.000002379071512
 58.00 0.000002332688326
 59.00 0.000002087811879
 60.00 0.000002066810003
 61.00 0.000001990328001
 62.00 0.000001987550181
 63.00 0.000001907175478
 64.00 0.000001906916490
 65.00 0.000001900298841
 66.00 0.000001832115153
 67.00 0.000001762237312
 68.00 0.000001754344234
 69.00 0.000001748028116
 70.00 0.000001733170206
 71.00 0.000001560820422
 72.00 0.000001559211605
 73.00 0.000001528769004
 74.00 0.000001510443829
 75.00 0.000001501438862
 76.00 0.000001458781621
 77.00 0.000001448719928
 78.00 0.000001433640694
 79.00 0.000001423143628
 80.00 0.000001361117235
 81.00 0.000001355074855
 82.00 0.000001352590105
 83.00 0.000001336120966
 84.00 0.000001234870068
 85.00 0.000001221816041
 86.00 0.000001198023607
 87.00 0.000001192948817
 88.00 0.000001180624504
 89.00 0.000001173515713
 90.00 0.000001166552058
 91.00 0.000001158843067
 92.00 0.000001142238308
 93.00 0.000001122291934
 94.00 0.000001108649609
 95.00 0.000001102678313
 96.00 0.000001086657918
 97.00 0.000001065088904
 98.00 0.000001019117966
 99.00 0.000001000305291
100.00 0.000000987793258
101.00 0.000000984650237
102.00 0.000000960630322
103.00 0.000000960394826
104.00 0.000000951485371
105.00 0.000000951210835
106.00 0.000000945236659
107.00 0.000000934175074
108.00 0.000000933281170
109.00 0.000000932880876
110.00 0.000000910864845
111.00 0.000000907056895
112.00 0.000000883108579
113.00 0.000000874418677
114.00 0.000000870113297
115.00 0.000000866805813
116.00 0.000000852764460
117.00 0.000000837313271
118.00 0.000000821546176
119.00 0.000000797783306
120.00 0.000000790913169
121.00 0.000000790633921
122.00 0.000000789938178
123.00 0.000000788982259
124.00 0.000000787219428
125.00 0.000000784800886
126.00 0.000000782909388
127.00 0.000000778072545
128.00 0.000000777506167
129.00 0.000000771532894
130.00 0.000000768952096
131.00 0.000000765500502
132.00 0.000000759877508
133.00 0.000000757756262
134.00 0.000000755067756
135.00 0.000000751395581
136.00 0.000000749096949
137.00 0.000000731048915
138.00 0.000000716699171
139.00 0.000000712634637
140.00 0.000000702515494
141.00 0.000000693090916
142.00 0.000000689107751
143.00 0.000000682549060
144.00 0.000000677294931
145.00 0.000000677043690
146.00 0.000000666833682
147.00 0.000000665307287
148.00 0.000000658924309
149.00 0.000000658699664
150.00 0.000000657091491
151.00 0.000000653698592
152.00 0.000000652538217
153.00 0.000000651480118
154.00 0.000000649703581
155.00 0.000000624468240
156.00 0.000000621060992
157.00 0.000000620177257
158.00 0.000000597288279
159.00 0.000000597080210
160.00 0.000000594999829
161.00 0.000000578049718
162.00 0.000000577012247
163.00 0.000000576817636
164.00 0.000000564152777
165.00 0.000000562700569
166.00 0.000000555523449
167.00 0.000000554614309
168.00 0.000000553381329
169.00 0.000000552291281
170.00 0.000000552250920
171.00 0.000000541911474
172.00 0.000000528747202
173.00 0.000000521610674
174.00 0.000000514530329
175.00 0.000000505881202
176.00 0.000000498639831
177.00 0.000000494494198
178.00 0.000000485646735
179.00 0.000000485512364
180.00 0.000000483634634


==> data_paper/Fig_3/laplace/n_32.txt <==
     x   eigenvalue
  1.00 0.006497810943099
  2.00 0.000934216113666
  3.00 0.000569528986956
  4.00 0.000258356107816
  5.00 0.000186879196366
  6.00 0.000121377226597
  7.00 0.000094907133219
  8.00 0.000081046304998
  9.00 0.000056253636716
 10.00 0.000043561222690
 11.00 0.000039776209805
 12.00 0.000037718255250
 13.00 0.000031255498068
 14.00 0.000022314876948
 15.00 0.000022105823385
 16.00 0.000020792629483
 17.00 0.000017048986312
 18.00 0.000016706087715
 19.00 0.000014243011322
 20.00 0.000012802471857
 21.00 0.000011804809598
 22.00 0.000010721298522
 23.00 0.000010372861043
 24.00 0.000008651060330
 25.00 0.000008243468268
 26.00 0.000007765917554
 27.00 0.000007482166858
 28.00 0.000007360000914
 29.00 0.000006613418932
 30.00 0.000005976839150
 31.00 0.000005514948815
 32.00 0.000005051137866
 33.00 0.000004823541336
 34.00 0.000004795602115
 35.00 0.000004555585038
 36.00 0.000004542062673
 37.00 0.000004184868074
 38.00 0.000003933866877
 39.00 0.000003569879164
 40.00 0.000003394735982
 41.00 0.000003322952254
 42.00 0.000003216218337
 43.00 0.000003056644646
 44.00 0.000002901159238
 45.00 0.000002878167278
 46.00 0.000002738834006
 47.00 0.000002563589187
 48.00 0.000002472461953
 49.00 0.000002393449964
 50.00 0.000002309117725
 51.00 0.000002261319623
 52.00 0.000002235642073
 53.00 0.000002019077661
 54.00 0.000002014201305
 55.00 0.000001901583446
 56.00 0.000001855588008
 57.00 0.000001757768229
 58.00 0.000001723533713
 59.00 0.000001701590649
 60.00 0.000001666788396
 61.00 0.000001631202206
 62.00 0.000001602875448
 63.00 0.000001544935014
 64.00 0.000001505506397
 65.00 0.000001381604469
 66.00 0.000001335069212
 67.00 0.000001305584665
 68.00 0.000001285655267
 69.00 0.000001252614130
 70.00 0.000001248513882
 71.00 0.000001228180365
 72.00 0.000001188752268
 73.00 0.000001139323446
 74.00 0.000001137799349
 75.00 0.000001122580862
 76.00 0.000001097515996
 77.00 0.000001045656652
 78.00 0.000000977169126
 79.00 0.000000973114655
 80.00 0.000000965578414
 81.00 0.000000927938456
 82.00 0.000000926940300
 83.00 0.000000923672713
 84.00 0.000000902994380
 85.00 0.000000876452365
 86.00 0.000000839301455
 87.00 0.000000829888324
 88.00 0.000000808916408
 89.00 0.000000801447552
 90.00 0.000000800816766
 91.00 0.000000756866328
 92.00 0.000000753142885
 93.00 0.000000742236328
 94.00 0.000000733426421
 95.00 0.000000712359968
 96.00 0.000000692884735
 97.00 0.000000680236981
 98.00 0.000000677106872
 99.00 0.000000669017742
100.00 0.000000637867120
101.00 0.000000619107900
102.00 0.000000614406161
103.00 0.000000599226283
104.00 0.000000595299616
105.00 0.000000594956605
106.00 0.000000592210677
107.00 0.000000590849276
108.00 0.000000572552663
109.00 0.000000564815876
110.00 0.000000559825195
111.00 0.000000533772123
112.00 0.000000529272493
113.00 0.000000517847157
114.00 0.000000512623019
115.00 0.000000499068526
116.00 0.000000478901681
117.00 0.000000477954632
118.00 0.000000472461501
119.00 0.000000470866405
120.00 0.000000467605634
121.00 0.000000463912249
122.00 0.000000458982005
123.00 0.000000451337809
124.00 0.000000448084514
125.00 0.000000447556451
126.00 0.000000441519121
127.00 0.000000427781626
128.00 0.000000411716529
129.00 0.000000410027525
130.00 0.000000403710383
131.00 0.000000395995748
132.00 0.000000387078349
133.00 0.000000386083201
134.00 0.000000383077244
135.00 0.000000376144542
136.00 0.000000373283422
137.00 0.000000369463696
138.00 0.000000368296747
139.00 0.000000359829947
140.00 0.000000359220665
141.00 0.000000354855174
142.00 0.000000351219218
143.00 0.000000350464872
144.00 0.000000348456656
145.00 0.000000334973279
146.00 0.000000326001209
147.00 0.000000322157368
148.00 0.000000320540451
149.00 0.000000319107939
150.00 0.000000315434917
151.00 0.000000314291955
152.00 0.000000312804353
153.00 0.000000303750257
154.00 0.000000301574464
155.00 0.000000301504646
156.00 0.000000292835954
157.00 0.000000291970137
158.00 0.000000286781428
159.00 0.000000285789745
160.00 0.000000285464531
161.00 0.000000282450389
162.00 0.000000279682913
163.00 0.000000277141711
164.00 0.000000268094790
165.00 0.000000264764463
166.00 0.000000264447467
167.00 0.000000262561072
168.00 0.000000259132281
169.00 0.000000258946395
170.00 0.000000258371284
171.00 0.000000258203117
172.00 0.000000252137319
173.00 0.000000248165701
174.00 0.000000246685926
175.00 0.000000242641732
176.00 0.000000237158220
177.00 0.000000235741365
178.00 0.000000233182544
179.00 0.000000232972399
180.00 0.000000231827337


==> data_paper/Fig_3/laplace/n_64.txt <==
     x   eigenvalue
  1.00 0.006531673786557
  2.00 0.000952017616566
  3.00 0.000568154393104
  4.00 0.000260230546094
  5.00 0.000190589150518
  6.00 0.000120291009957
  7.00 0.000096087839074
  8.00 0.000080851464438
  9.00 0.000057084649718
 10.00 0.000043719422579
 11.00 0.000039097624289
 12.00 0.000038134544883
 13.00 0.000030876328278
 14.00 0.000022427659590
 15.00 0.000022244345805
 16.00 0.000020663005531
 17.00 0.000017130999223
 18.00 0.000016252901855
 19.00 0.000013914215007
 20.00 0.000012763329054
 21.00 0.000011822853613
 22.00 0.000010533924326
 23.00 0.000010321683865
 24.00 0.000008607881951
 25.00 0.000007920272084
 26.00 0.000007734030475
 27.00 0.000007383053724
 28.00 0.000007097290334
 29.00 0.000006572456170
 30.00 0.000005795447081
 31.00 0.000005412781539
 32.00 0.000004989130743
 33.00 0.000004750325209
 34.00 0.000004738186532
 35.00 0.000004426352519
 36.00 0.000004312904007
 37.00 0.000003975197843
 38.00 0.000003865469995
 39.00 0.000003409338386
 40.00 0.000003342940257
 41.00 0.000003246705256
 42.00 0.000003105796662
 43.00 0.000002999713401
 44.00 0.000002805656557
 45.00 0.000002763917936
 46.00 0.000002549140165
 47.00 0.000002394524636
 48.00 0.000002393549586
 49.00 0.000002336455868
 50.00 0.000002257915685
 51.00 0.000002155181539
 52.00 0.000002122538849
 53.00 0.000001956160751
 54.00 0.000001909021523
 55.00 0.000001795393721
 56.00 0.000001762048755
 57.00 0.000001674519933
 58.00 0.000001641935195
 59.00 0.000001604673523
 60.00 0.000001552535189
 61.00 0.000001550439320
 62.00 0.000001526215324
 63.00 0.000001465742661
 64.00 0.000001385780103
 65.00 0.000001317194322
 66.00 0.000001238865336
 67.00 0.000001237396916
 68.00 0.000001209180383
 69.00 0.000001206558164
 70.00 0.000001168186765
 71.00 0.000001161147825
 72.00 0.000001086350108
 73.00 0.000001061931244
 74.00 0.000001047120655
 75.00 0.000001022222687
 76.00 0.000001019400216
 77.00 0.000000941746668
 78.00 0.000000930668764
 79.00 0.000000917872513
 80.00 0.000000913993129
 81.00 0.000000878826476
 82.00 0.000000844303848
 83.00 0.000000841087435
 84.00 0.000000840060464
 85.00 0.000000796297524
 86.00 0.000000777478518
 87.00 0.000000731936701
 88.00 0.000000730696619
 89.00 0.000000730444353
 90.00 0.000000716497729
 91.00 0.000000707473910
 92.00 0.000000702726697
 93.00 0.000000686564159
 94.00 0.000000662140146
 95.00 0.000000651830065
 96.00 0.000000648905730
 97.00 0.000000620695139
 98.00 0.000000602004233
 99.00 0.000000590678901
100.00 0.000000568118242
101.00 0.000000564710879
102.00 0.000000558819818
103.00 0.000000553215315
104.00 0.000000534676680
105.00 0.000000533950234
106.00 0.000000525142412
107.00 0.000000521817750
108.00 0.000000519174902
109.00 0.000000507034136
110.00 0.000000486293562
111.00 0.000000479322716
112.00 0.000000476481223
113.00 0.000000464190271
114.00 0.000000443968392
115.00 0.000000441898608
116.00 0.000000437189775
117.00 0.000000429732388
118.00 0.000000428186893
119.00 0.000000423405988
120.00 0.000000412080087
121.00 0.000000410809752
122.00 0.000000398563230
123.00 0.000000397395485
124.00 0.000000387222478
125.00 0.000000382780287
126.00 0.000000373463653
127.00 0.000000369952330
128.00 0.000000356221935
129.00 0.000000356101162
130.00 0.000000355842735
131.00 0.000000353555036
132.00 0.000000352953825
133.00 0.000000343991579
134.00 0.000000336484982
135.00 0.000000331706222
136.00 0.000000321410082
137.00 0.000000319089152
138.00 0.000000318572783
139.00 0.000000308195834
140.00 0.000000308031514
141.00 0.000000303238920
142.00 0.000000292018124
143.00 0.000000290152113
144.00 0.000000287732060
145.00 0.000000286551363
146.00 0.000000285611274
147.00 0.000000282858627
148.00 0.000000281645431
149.00 0.000000272658054
150.00 0.000000272628879
151.00 0.000000271471745
152.00 0.000000270050925
153.00 0.000000265869888
154.00 0.000000253987316
155.00 0.000000250661692
156.00 0.000000248161128
157.00 0.000000242403314
158.00 0.000000241768560
159.00 0.000000238167534
160.00 0.000000236814070
161.00 0.000000235494102
162.00 0.000000234756843
163.00 0.000000231543032
164.00 0.000000227684581
165.00 0.000000224634286
166.00 0.000000223620567
167.00 0.000000220914477
168.00 0.000000217918019
169.00 0.000000216811613
170.00 0.000000213711908
171.00 0.000000212095875
172.00 0.000000210680461
173.00 0.000000208950571
174.00 0.000000199143774
175.00 0.000000197963716
176.00 0.000000197957961
177.00 0.000000195930623
178.00 0.000000194618721
179.00 0.000000193997562
180.00 0.000000192079140


==> data_paper/Fig_4/plot_1/overrelax_1-5.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 16.00 0.009704892043581
 17.00 0.008233876205796
 18.00 0.007164632533907
 19.00 0.006226614323508
 20.00 0.005470494631593
 21.00 0.004825260741351
 22.00 0.004283851288254
 23.00 0.003820422012086
 24.00 0.003423586063777
 25.00 0.003080578321994
 26.00 0.002782873626043
 27.00 0.002522926052978
 28.00 0.002294929845560
 29.00 0.002094017760212
 30.00 0.001916245379929
 31.00 0.001758324777292
 32.00 0.001617528281581
 33.00 0.001491566624560
 34.00 0.001378513481640
 35.00 0.001276737164593
 36.00 0.001184850025831
 37.00 0.001101666087249
 38.00 0.001026167589124
 39.00 0.000957477587536
 40.00 0.000894837651427
 41.00 0.000837589463439
 42.00 0.000785159634909
 43.00 0.000737047091823
 44.00 0.000692812571965
 45.00 0.000652069860613
 46.00 0.000614478403086
 47.00 0.000579737086308
 48.00 0.000547578965237
 49.00 0.000517766795168
 50.00 0.000490089213788
 51.00 0.000464357483257
 52.00 0.000440402695208
 53.00 0.000418073360625
 54.00 0.000397233336722
 55.00 0.000377760024677
 56.00 0.000359542821191
 57.00 0.000342481752375
 58.00 0.000326486297918
 59.00 0.000311474353307
 60.00 0.000297371328588
 61.00 0.000284109352786
 62.00 0.000271626569853
 63.00 0.000259866522607
 64.00 0.000248777612568
 65.00 0.000238312608642
 66.00 0.000228428228570
 67.00 0.000219084747733
 68.00 0.000210245667772
 69.00 0.000201877406880
 70.00 0.000193949038519
 71.00 0.000186432040377
 72.00 0.000179300085919
 73.00 0.000172528846453
 74.00 0.000166095811997
 75.00 0.000159980140428
 76.00 0.000154162511707
 77.00 0.000148624997667
 78.00 0.000143350951195
 79.00 0.000138324896270
 80.00 0.000133532434007
 81.00 0.000128960158559
 82.00 0.000124595572449
 83.00 0.000120427021792
 84.00 0.000116443626260
 85.00 0.000112635219708
 86.00 0.000108992300814
 87.00 0.000105505975196
 88.00 0.000102167917174
 89.00 0.000098970325115
 90.00 0.000095905883293
 91.00 0.000092967726473
 92.00 0.000090149410441
 93.00 0.000087444881565
 94.00 0.000084848446360
 95.00 0.000082354751896
 96.00 0.000079958759351
 97.00 0.000077655720729
 98.00 0.000075441166383
 99.00 0.000073310875623
100.00 0.000071260872833
101.00 0.000069287398572
102.00 0.000067386909792
103.00 0.000065556049454
104.00 0.000063791653271
105.00 0.000062090720181
106.00 0.000060450413956
107.00 0.000058868047648
108.00 0.000057341076023
109.00 0.000055867087204
110.00 0.000054443793225
111.00 0.000053069023881
112.00 0.000051740719767
113.00 0.000050456926205
114.00 0.000049215784274
115.00 0.000048015529686
116.00 0.000046854484134
117.00 0.000045731050759
118.00 0.000044643713857
119.00 0.000043591024232
120.00 0.000042571608298
121.00 0.000041584153530
122.00 0.000040627411060
123.00 0.000039700188799
124.00 0.000038801352143
125.00 0.000037929814894
126.00 0.000037084543056
127.00 0.000036264549220
128.00 0.000035468888889
129.00 0.000034696660416
130.00 0.000033947001293
131.00 0.000033219087744
132.00 0.000032512132981
133.00 0.000031825379360
134.00 0.000031158109041
135.00 0.000030509627834
136.00 0.000029879276487
137.00 0.000029266419068
138.00 0.000028670449624
139.00 0.000028090786252
140.00 0.000027526869449
141.00 0.000026978165084
142.00 0.000026444159429
143.00 0.000025924358942
144.00 0.000025418291667
145.00 0.000024925502623
146.00 0.000024445555605
147.00 0.000023978031687
148.00 0.000023522528197
149.00 0.000023078656896
150.00 0.000022646047464
151.00 0.000022224340100
152.00 0.000021813190786
153.00 0.000021412268305
154.00 0.000021021254458
155.00 0.000020639840310
156.00 0.000020267731884
157.00 0.000019904643933
158.00 0.000019550300900
159.00 0.000019204441642
160.00 0.000018866806147
161.00 0.000018537155290
162.00 0.000018215246046
163.00 0.000017900854454
164.00 0.000017593757548
165.00 0.000017293744484
166.00 0.000017000608804
167.00 0.000016714153202
168.00 0.000016434186677
169.00 0.000016160523302
170.00 0.000015892985578
171.00 0.000015631402041
172.00 0.000015375603790
173.00 0.000015125432566
174.00 0.000014880731082
175.00 0.000014641349034
176.00 0.000014407142163
177.00 0.000014177968284
178.00 0.000013953692144
179.00 0.000013734182165
180.00 0.000013519309647
181.00 0.000013308953075
182.00 0.000013102991918
183.00 0.000012901310074
184.00 0.000012703797954
185.00 0.000012510343313
186.00 0.000012320845354
187.00 0.000012135198514
188.00 0.000011953307165
189.00 0.000011775074057
190.00 0.000011600406284
191.00 0.000011429216380
192.00 0.000011261413115
193.00 0.000011096916706
194.00 0.000010935641724
195.00 0.000010777510887
196.00 0.000010622444462
197.00 0.000010470370505
198.00 0.000010321215039
199.00 0.000010174906484
200.00 0.000010031377853


==> data_paper/Fig_4/plot_1/reweighting.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 4.434904590270669
  4.00 2.716115548727075
  5.00 1.482226773327487
  6.00 0.803923614356666
  7.00 0.448060454986077
  8.00 0.261523617892763
  9.00 0.162431002993249
 10.00 0.108285832532055
 11.00 0.077233053036301
 12.00 0.058231008554360
 13.00 0.045785377643390
 14.00 0.037133310034615
 15.00 0.030823688372515
 16.00 0.026045213199964
 17.00 0.022315340685802
 18.00 0.019331974407781
 19.00 0.016898081776704
 20.00 0.014880590487735
 21.00 0.013186686665226
 22.00 0.011749621870860
 23.00 0.010519994149965
 24.00 0.009460280530988
 25.00 0.008541336451180
 26.00 0.007740100428881
 27.00 0.007038047462799
 28.00 0.006420115981507
 29.00 0.005873941074765
 30.00 0.005389291034406
 31.00 0.004957642995974
 32.00 0.004571856670397
 33.00 0.004225919365127
 34.00 0.003914744117500
 35.00 0.003634008182134
 36.00 0.003380022730009
 37.00 0.003149627108015
 38.00 0.002940102625846
 39.00 0.002749101979572
 40.00 0.002574591179289
 41.00 0.002414801560522
 42.00 0.002268189996346
 43.00 0.002133405781971
 44.00 0.002009262962446
 45.00 0.001894717130278
 46.00 0.001788845908654
 47.00 0.001690832486139
 48.00 0.001599951654662
 49.00 0.001515557916940
 50.00 0.001437075354540
 51.00 0.001363988948638
 52.00 0.001295837141814
 53.00 0.001232205420315
 54.00 0.001172720776964
 55.00 0.001117046903730
 56.00 0.001064880016996
 57.00 0.001015945218904
 58.00 0.000969993316825
 59.00 0.000926798039781
 60.00 0.000886153604021
 61.00 0.000847872556447
 62.00 0.000811783893654
 63.00 0.000777731384173
 64.00 0.000745572091531
 65.00 0.000715175065487
 66.00 0.000686420171943
 67.00 0.000659197062398
 68.00 0.000633404248511
 69.00 0.000608948272209
 70.00 0.000585742977200
 71.00 0.000563708838910
 72.00 0.000542772377552
 73.00 0.000522865621472
 74.00 0.000503925631122
 75.00 0.000485894062159
 76.00 0.000468716778869
 77.00 0.000452343499870
 78.00 0.000436727482615
 79.00 0.000421825228291
 80.00 0.000407596226294
 81.00 0.000394002710224
 82.00 0.000381009447478
 83.00 0.000368583534435
 84.00 0.000356694226351
 85.00 0.000345312766564
 86.00 0.000334412236932
 87.00 0.000323967425295
 88.00 0.000313954696780
 89.00 0.000304351877714
 90.00 0.000295138154611
 91.00 0.000286293974488
 92.00 0.000277800957055
 93.00 0.000269641812126
 94.00 0.000261800266717
 95.00 0.000254260992086
 96.00 0.000247009541484
 97.00 0.000240032292488
 98.00 0.000233316391711
 99.00 0.000226849702000
100.00 0.000220620759213
101.00 0.000214618728495
102.00 0.000208833362365
103.00 0.000203254965780
104.00 0.000197874359909
105.00 0.000192682850787
106.00 0.000187672201216
107.00 0.000182834598738
108.00 0.000178162635629
109.00 0.000173649280128
110.00 0.000169287857114
111.00 0.000165072024729
112.00 0.000160995757760
113.00 0.000157053327539
114.00 0.000153239284861
115.00 0.000149548446016
116.00 0.000145975874227
117.00 0.000142516870076
118.00 0.000139166957020
119.00 0.000135921865999
120.00 0.000132777529491
121.00 0.000129730065189
122.00 0.000126775772391
123.00 0.000123911114546
124.00 0.000121132717501
125.00 0.000118437357529
126.00 0.000115821953616
127.00 0.000113283562185
128.00 0.000110819366455
129.00 0.000108426673953
130.00 0.000106102907759
131.00 0.000103845601463
132.00 0.000101652393391
133.00 0.000099521022921
134.00 0.000097449322316
135.00 0.000095435216719
136.00 0.000093476715370
137.00 0.000091571909542
138.00 0.000089718970597
139.00 0.000087916140850
140.00 0.000086161736496
141.00 0.000084454138406
142.00 0.000082791794025
143.00 0.000081173211412
144.00 0.000079596956756
145.00 0.000078061652694
146.00 0.000076565974543
147.00 0.000075108649474
148.00 0.000073688453999
149.00 0.000072304208228
150.00 0.000070954780050
151.00 0.000069639078946
152.00 0.000068356053381
153.00 0.000067104694139
154.00 0.000065884025635
155.00 0.000064693110788
156.00 0.000063531045208
157.00 0.000062396957817
158.00 0.000061290007176
159.00 0.000060209386015
160.00 0.000059154311141
161.00 0.000058124030575
162.00 0.000057117815677
163.00 0.000056134967273
164.00 0.000055174805676
165.00 0.000054236678814
166.00 0.000053319955931
167.00 0.000052424026542
168.00 0.000051548300688
169.00 0.000050692212665
170.00 0.000049855208867
171.00 0.000049036760452
172.00 0.000048236353671
173.00 0.000047453490287
174.00 0.000046687690789
175.00 0.000045938491552
176.00 0.000045205441176
177.00 0.000044488106134
178.00 0.000043786065167
179.00 0.000043098910114
180.00 0.000042426246925
181.00 0.000041767694039
182.00 0.000041122880678
183.00 0.000040491448599
184.00 0.000039873051349
185.00 0.000039267351187
186.00 0.000038674022769
187.00 0.000038092749804
188.00 0.000037523226241
189.00 0.000036965153381
190.00 0.000036418245421
191.00 0.000035882221018
192.00 0.000035356809281
193.00 0.000034841748142
194.00 0.000034336781047
195.00 0.000033841660841
196.00 0.000033356147872
197.00 0.000032880006950
198.00 0.000032413012592
199.00 0.000031954945204
200.00 0.000031505588949


==> data_paper/Fig_4/plot_2/cg_10.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 16.00 0.009704892043581
 17.00 0.009704892043581
 18.00 0.009704892043581
 19.00 0.065255940262110
 20.00 0.065255940262110
 21.00 0.065255940262110
 22.00 0.021323704912993
 23.00 0.021323704912993
 24.00 0.021323704912993
 25.00 0.017338713788519
 26.00 0.017338713788519
 27.00 0.017338713788519
 28.00 0.011789360900663
 29.00 0.011789360900663
 30.00 0.011789360900663
 31.00 0.008349044208707
 32.00 0.008349044208707
 33.00 0.008349044208707
 34.00 0.005863761682534
 35.00 0.005863761682534
 36.00 0.005863761682534
 37.00 0.004096292671620
 38.00 0.004096292671620
 39.00 0.004096292671620
 40.00 0.002844624229625
 41.00 0.002844624229625
 42.00 0.002844624229625
 43.00 0.001966320300703
 44.00 0.001966320300703
 45.00 0.001966320300703
 46.00 0.001352817448521
 47.00 0.001352817448521
 48.00 0.001352817448521
 49.00 0.000925695380968
 50.00 0.000925695380968
 51.00 0.000925695380968
 52.00 0.000630843699307
 53.00 0.000630843699307
 54.00 0.000630843699307
 55.00 0.000428430515804
 56.00 0.000428430515804
 57.00 0.000428430515804
 58.00 0.000289854340778
 59.00 0.000289854340778
 60.00 0.000289854340778
 61.00 0.000195498733547
 62.00 0.000195498733547
 63.00 0.000195498733547
 64.00 0.000131474238373
 65.00 0.000131474238373
 66.00 0.000131474238373
 67.00 0.000088156058738
 68.00 0.000088156058738
 69.00 0.000088156058738
 70.00 0.000058918972008
 71.00 0.000058918972008
 72.00 0.000058918972008
 73.00 0.000039297684919
 74.00 0.000039297684919
 75.00 0.000039297684919
 76.00 0.000026218139606
 77.00 0.000026218139606
 78.00 0.000026218139606
 79.00 0.000017516705702
 80.00 0.000017516705702
 81.00 0.000017516705702
 82.00 0.000011702673462
 83.00 0.000011702673462
 84.00 0.000011702673462
 85.00 0.000007807108427
 86.00 0.000007807108427
 87.00 0.000007807108427
 88.00 0.000005197939373
 89.00 0.000005197939373
 90.00 0.000005197939373
 91.00 0.000003450849845
 92.00 0.000003450849845
 93.00 0.000003450849845
 94.00 0.000002280609068
 95.00 0.000002280609068
 96.00 0.000002280609068
 97.00 0.000001495808170
 98.00 0.000001495808170
 99.00 0.000001495808170
100.00 0.000000968230156
101.00 0.000000968230156
102.00 0.000000968230156
103.00 0.000000612454052
104.00 0.000000612454052
105.00 0.000000612454052
106.00 0.000000371999197
107.00 0.000000371999197
108.00 0.000000371999197
109.00 0.000000210174540
110.00 0.000000210174540
111.00 0.000000210174540
112.00 0.000000104193874
113.00 0.000000104193874
114.00 0.000000104193874
115.00 0.000000040733046
116.00 0.000000040733046
117.00 0.000000040733046
118.00 0.000000010413720
119.00 0.000000010413720
120.00 0.000000010413720
121.00 0.000000001242532
122.00 0.000000001242532
123.00 0.000000001242532
124.00 0.000000000036133
125.00 0.000000000036133
126.00 0.000000000036133
127.00 0.000000000000216
128.00 0.000000000000216
129.00 0.000000000000216
130.00 0.000000000000221
131.00 0.000000000000221
132.00 0.000000000000221
133.00 0.000000000000251
134.00 0.000000000000251
135.00 0.000000000000251
136.00 0.000000000000290
137.00 0.000000000000290
138.00 0.000000000000290
139.00 0.000000000000287
140.00 0.000000000000287
141.00 0.000000000000287
142.00 0.000000000000131
143.00 0.000000000000131
144.00 0.000000000000131
145.00 0.000000000000153
146.00 0.000000000000153
147.00 0.000000000000153
148.00 0.000000000000153
149.00 0.000000000000153
150.00 0.000000000000153


==> data_paper/Fig_4/plot_2/cg_15.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 18.78 0.009704892043581
 22.56 0.065256245030137
 26.33 0.021323743340421
 30.11 0.017338660180301
 33.89 0.011789307135674
 37.67 0.008349003669433
 41.44 0.005863736797304
 45.22 0.004096281947156
 49.00 0.002844606054477
 52.78 0.001966299685961
 56.56 0.001352803923165
 60.33 0.000925682589114
 64.11 0.000630835397505
 67.89 0.000428423633248
 71.67 0.000289849825255
 75.44 0.000195495083270
 79.22 0.000131471852430
 83.00 0.000088154296854
 86.78 0.000058917856898
 90.56 0.000039296912780
 94.33 0.000026217667928
 98.11 0.000017516385791
101.89 0.000011702472857
105.67 0.000007806966497
109.44 0.000005197849050
113.22 0.000003450786361
117.00 0.000002280568585
120.78 0.000001495780231
124.56 0.000000968213306
128.33 0.000000612442358
132.11 0.000000371992237
135.89 0.000000210171330
139.67 0.000000104191788
143.44 0.000000040733204
147.22 0.000000010413662
151.00 0.000000001242330
154.78 0.000000000036207
158.56 0.000000000000288
162.33 0.000000000000196
166.11 0.000000000000097
169.89 0.000000000000086
173.67 0.000000000000210
177.44 0.000000000000252
181.22 0.000000000000141
185.00 0.000000000000101
188.78 0.000000000000157
192.56 0.000000000000230
196.33 0.000000000000289
200.11 0.000000000000234
203.89 0.000000000000103
207.67 0.000000000000120
211.44 0.000000000000086
215.22 0.000000000000160
219.00 0.000000000000212
222.78 0.000000000000097


==> data_paper/Fig_4/plot_2/cg_3.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 17.25 0.009704892043581
 19.51 0.069844711327069
 21.76 0.029572107564422
 24.02 0.018654509353490
 26.27 0.012657322870858
 28.52 0.008838214110115
 30.78 0.006248214110747
 33.03 0.004361336117381
 35.29 0.003038856551825
 37.54 0.002104683365422
 39.79 0.001449981789415
 42.05 0.000991480059996
 44.30 0.000675525627539
 46.56 0.000458951513729
 48.81 0.000310604137190
 51.06 0.000209567176294
 53.32 0.000140916671588
 55.57 0.000094446154496
 57.83 0.000063058770277
 60.08 0.000042005749264
 62.33 0.000027996086414
 64.59 0.000018681233257
 66.84 0.000012474451762
 69.10 0.000008320879033
 71.35 0.000005538071147
 73.60 0.000003675109607
 75.86 0.000002427006808
 78.11 0.000001589843500
 80.37 0.000001026795181
 82.62 0.000000646961933
 84.87 0.000000390366933
 87.13 0.000000218114490
 89.38 0.000000106269381
 91.63 0.000000040583015
 93.89 0.000000009974281
 96.14 0.000000001069011
 98.40 0.000000000073789
100.65 0.000000000007174
102.90 0.000000000002448
105.16 0.000000000000210
107.41 0.000000000000238
109.67 0.000000000000311
111.92 0.000000000000095
114.17 0.000000000000131
116.43 0.000000000000384
118.68 0.000000000000303
120.94 0.000000000000201
123.19 0.000000000000097
125.44 0.000000000000242
127.70 0.000000000000185
129.95 0.000000000000110
132.21 0.000000000000101
134.46 0.000000000000104
136.71 0.000000000000200
138.97 0.000000000000158


==> data_paper/Fig_4/plot_2/cg_5.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 16.00 0.009704892043581
 17.00 0.009704892043581
 18.00 0.009704892043581
 19.00 0.065737389148512
 20.00 0.065737389148512
 21.00 0.065737389148512
 22.00 0.021419412898583
 23.00 0.021419412898583
 24.00 0.021419412898583
 25.00 0.017318413939570
 26.00 0.017318413939570
 27.00 0.017318413939570
 28.00 0.011756481932994
 29.00 0.011756481932994
 30.00 0.011756481932994
 31.00 0.008324907177560
 32.00 0.008324907177560
 33.00 0.008324907177560
 34.00 0.005844745520106
 35.00 0.005844745520106
 36.00 0.005844745520106
 37.00 0.004080995860420
 38.00 0.004080995860420
 39.00 0.004080995860420
 40.00 0.002832005151360
 41.00 0.002832005151360
 42.00 0.002832005151360
 43.00 0.001956170641332
 44.00 0.001956170641332
 45.00 0.001956170641332
 46.00 0.001345273409207
 47.00 0.001345273409207
 48.00 0.001345273409207
 49.00 0.000920420147366
 50.00 0.000920420147366
 51.00 0.000920420147366
 52.00 0.000627224872118
 53.00 0.000627224872118
 54.00 0.000627224872118
 55.00 0.000425943567639
 56.00 0.000425943567639
 57.00 0.000425943567639
 58.00 0.000288151329180
 59.00 0.000288151329180
 60.00 0.000288151329180
 61.00 0.000194359204930
 62.00 0.000194359204930
 63.00 0.000194359204930
 64.00 0.000130739032241
 65.00 0.000130739032241
 66.00 0.000130739032241
 67.00 0.000087681080877
 68.00 0.000087681080877
 69.00 0.000087681080877
 70.00 0.000058602273521
 71.00 0.000058602273521
 72.00 0.000058602273521
 73.00 0.000039078668146
 74.00 0.000039078668146
 75.00 0.000039078668146
 76.00 0.000026066031518
 77.00 0.000026066031518
 78.00 0.000026066031518
 79.00 0.000017412732372
 80.00 0.000017412732372
 81.00 0.000017412732372
 82.00 0.000011633245204
 83.00 0.000011633245204
 84.00 0.000011633245204
 85.00 0.000007761195147
 86.00 0.000007761195147
 87.00 0.000007761195147
 88.00 0.000005167678648
 89.00 0.000005167678648
 90.00 0.000005167678648
 91.00 0.000003431002992
 92.00 0.000003431002992
 93.00 0.000003431002992
 94.00 0.000002267735278
 95.00 0.000002267735278
 96.00 0.000002267735278
 97.00 0.000001487630696
 98.00 0.000001487630696
 99.00 0.000001487630696
100.00 0.000000963249819
101.00 0.000000963249819
102.00 0.000000963249819
103.00 0.000000609662420
104.00 0.000000609662420
105.00 0.000000609662420
106.00 0.000000370706290
107.00 0.000000370706290
108.00 0.000000370706290
109.00 0.000000209871825
110.00 0.000000209871825
111.00 0.000000209871825
112.00 0.000000104455175
113.00 0.000000104455175
114.00 0.000000104455175
115.00 0.000000041195708
116.00 0.000000041195708
117.00 0.000000041195708
118.00 0.000000010763501
119.00 0.000000010763501
120.00 0.000000010763501
121.00 0.000000001345396
122.00 0.000000001345396
123.00 0.000000001345396
124.00 0.000000000044220
125.00 0.000000000044220
126.00 0.000000000044220
127.00 0.000000000000412
128.00 0.000000000000412
129.00 0.000000000000412
130.00 0.000000000000098
131.00 0.000000000000098
132.00 0.000000000000098
133.00 0.000000000000138
134.00 0.000000000000138
135.00 0.000000000000138
136.00 0.000000000000087
137.00 0.000000000000087
138.00 0.000000000000087
139.00 0.000000000000259
140.00 0.000000000000259
141.00 0.000000000000259
142.00 0.000000000000216
143.00 0.000000000000216
144.00 0.000000000000216
145.00 0.000000000000168
146.00 0.000000000000168
147.00 0.000000000000168
148.00 0.000000000000331
149.00 0.000000000000331
150.00 0.000000000000331


==> data_paper/Fig_4/plot_2/cg_8.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 17.89 0.009704892043581
 20.78 0.065256521061019
 23.67 0.021323601614105
 26.56 0.017338329312634
 29.44 0.011789342828500
 32.33 0.008349018887252
 35.22 0.005863703955903
 38.11 0.004096238251925
 41.00 0.002844567958808
 43.89 0.001966269272626
 46.78 0.001352778665559
 49.67 0.000925662258595
 52.56 0.000630819821314
 55.44 0.000428411764530
 58.33 0.000289840615848
 61.22 0.000195487887586
 64.11 0.000131466470945
 67.00 0.000088150498385
 69.89 0.000058915156835
 72.78 0.000039294897270
 75.67 0.000026216512642
 78.56 0.000017515690110
 81.44 0.000011702010383
 84.33 0.000007806655065
 87.22 0.000005197640656
 90.11 0.000003450647883
 93.00 0.000002280477377
 95.89 0.000001495721248
 98.78 0.000000968173989
101.67 0.000000612416523
104.56 0.000000371975202
107.44 0.000000210160113
110.33 0.000000104185356
113.22 0.000000040721647
116.11 0.000000010409846
119.00 0.000000001242870
121.89 0.000000000036472
124.78 0.000000000000305
127.67 0.000000000000325
130.56 0.000000000000300
133.44 0.000000000000095
136.33 0.000000000000116
139.22 0.000000000000092
142.11 0.000000000000085
145.00 0.000000000000260
147.89 0.000000000000394
150.78 0.000000000000217
153.67 0.000000000000103
156.56 0.000000000000144
159.44 0.000000000000292
162.33 0.000000000000095
165.22 0.000000000000291
168.11 0.000000000000188
171.00 0.000000000000180
173.89 0.000000000000182


==> data_paper/Fig_4/plot_3/eps_4.txt <==
     x    norm_grad
  1.00 2.093137951339056
  2.00 4.632411566033772
  3.00 5.027610456842464
  4.00 2.788018575394029
  5.00 1.013406490096498
  6.00 0.571138471595172
  7.00 0.182641866954260
  8.00 0.128753016504482
  9.00 0.036337901492486
 10.00 0.043113587016111
 11.00 0.020477832218613
 12.00 0.021835427344935
 13.00 0.015276283751311
 14.00 0.013836542174722
 15.00 0.011145076904161
 17.25 0.009695555696608
 19.51 0.069797313660472
 21.76 0.029540183508320
 24.02 0.018626869194313
 26.27 0.012627722339308
 28.52 0.008804619932291
 30.78 0.006209935623967
 33.03 0.004317539320428
 35.29 0.002988413200702
 37.54 0.002046399051840
 39.79 0.001382583850898
 42.05 0.000913599718535
 44.30 0.000586413840166
 46.56 0.000359124047787
 48.81 0.000202581214524
 51.06 0.000099151652348
 53.32 0.000037700043722
 55.57 0.000009037429814
 57.83 0.000000915043892
 60.08 0.000000066427030
 62.33 0.000000007666624
 64.59 0.000000001426666
 66.84 0.000000000073051
 69.10 0.000000000015066
 71.35 0.000000000000949
 73.60 0.000000000000351
 75.86 0.000000000000139
 78.11 0.000000000000099
 80.37 0.000000000000191
 82.62 0.000000000000325
 84.87 0.000000000000298
 87.13 0.000000000000144
 89.38 0.000000000000156
 91.63 0.000000000000137
 93.89 0.000000000000299
 96.14 0.000000000000149
 98.40 0.000000000000137
100.65 0.000000000000103
102.90 0.000000000000161
105.16 0.000000000000107
107.41 0.000000000000111
109.67 0.000000000000291
111.92 0.000000000000230
114.17 0.000000000000105
116.43 0.000000000000124
118.68 0.000000000000105
120.94 0.000000000000195
123.19 0.000000000000269
125.44 0.000000000000138
127.70 0.000000000000100
129.95 0.000000000000114
132.21 0.000000000000105
134.46 0.000000000000091
136.71 0.000000000000225
138.97 0.000000000000361


==> data_paper/Fig_4/plot_3/eps_6.txt <==
     x    norm_grad
  1.00 2.093137950009412
  2.00 4.632411576964123
  3.00 5.027610486302425
  4.00 2.788019111625189
  5.00 1.013405151840783
  6.00 0.571143333908959
  7.00 0.182636328139067
  8.00 0.128763433499554
  9.00 0.036337467392179
 10.00 0.043125483514351
 11.00 0.020487792420364
 12.00 0.021848703967583
 13.00 0.015288680369782
 14.00 0.013848513883217
 15.00 0.011155363822449
 17.25 0.009704820828538
 19.51 0.069844508872036
 21.76 0.029571940682133
 24.02 0.018654398047600
 26.27 0.012657204840239
 28.52 0.008838085805875
 30.78 0.006248076722749
 33.03 0.004361189701298
 35.29 0.003038700792147
 37.54 0.002104516601402
 39.79 0.001449801507706
 42.05 0.000991283880330
 44.30 0.000675312416834
 46.56 0.000458718835691
 48.81 0.000310346914247
 51.06 0.000209279878825
 53.32 0.000140593986099
 55.57 0.000094082001575
 57.83 0.000062645039495
 60.08 0.000041531810631
 62.33 0.000027450140731
 64.59 0.000018051259698
 66.84 0.000011747743835
 69.10 0.000007488173755
 71.35 0.000004600660403
 73.60 0.000002650831955
 75.86 0.000001362622309
 78.11 0.000000571916624
 80.37 0.000000167170218
 82.62 0.000000024611074
 84.87 0.000000001585952
 87.13 0.000000000158039
 89.38 0.000000000009421
 91.63 0.000000000000540
 93.89 0.000000000000128
 96.14 0.000000000000230
 98.40 0.000000000000115
100.65 0.000000000000129
102.90 0.000000000000145
105.16 0.000000000000140
107.41 0.000000000000152
109.67 0.000000000000095
111.92 0.000000000000218
114.17 0.000000000000160
116.43 0.000000000000083
118.68 0.000000000000109
120.94 0.000000000000256
123.19 0.000000000000232
125.44 0.000000000000189
127.70 0.000000000000141
129.95 0.000000000000190
132.21 0.000000000000190
134.46 0.000000000000130
136.71 0.000000000000185
138.97 0.000000000000131


==> data_paper/Fig_4/plot_3/eps_8.txt <==
     x    norm_grad
  1.00 2.093137950009278
  2.00 4.632411576965233
  3.00 5.027610486305508
  4.00 2.788019111693031
  5.00 1.013405151319181
  6.00 0.571143337330622
  7.00 0.182636321110205
  8.00 0.128763451504226
  9.00 0.036337463591962
 10.00 0.043125524848200
 11.00 0.020487832749001
 12.00 0.021848763000321
 13.00 0.015288738410108
 14.00 0.013848578807966
 15.00 0.011155432445956
 17.25 0.009704896975659
 19.51 0.069844724301154
 21.76 0.029572119252149
 24.02 0.018654516255855
 26.27 0.012657330055518
 28.52 0.008838221843989
 30.78 0.006248222487671
 33.03 0.004361345308794
 35.29 0.003038866653313
 37.54 0.002104694457951
 39.79 0.001449993922476
 42.05 0.000991493254583
 44.30 0.000675539782949
 46.56 0.000458966573939
 48.81 0.000310620179726
 51.06 0.000209584383627
 53.32 0.000140935321933
 55.57 0.000094466403535
 57.83 0.000063080762521
 60.08 0.000042029856622
 62.33 0.000028022862254
 64.59 0.000018711213455
 66.84 0.000012508153840
 69.10 0.000008358958924
 71.35 0.000005581401165
 73.60 0.000003724792475
 75.86 0.000002484246731
 78.11 0.000001655889124
 80.37 0.000001102893376
 82.62 0.000000733762014
 84.87 0.000000487295135
 87.13 0.000000322617266
 89.38 0.000000212447263
 91.63 0.000000138580709
 93.89 0.000000088892758
 96.14 0.000000055365171
 98.40 0.000000032739204
100.65 0.000000017649171
102.90 0.000000008068650
105.16 0.000000002751382
107.41 0.000000000545771
109.67 0.000000000042847
111.92 0.000000000004206
114.17 0.000000000000478
116.43 0.000000000000216
118.68 0.000000000000110
120.94 0.000000000000118
123.19 0.000000000000117
125.44 0.000000000000089
127.70 0.000000000000107
129.95 0.000000000000133
132.21 0.000000000000093
134.46 0.000000000000145
136.71 0.000000000000123
138.97 0.000000000000185


==> data_paper/Fig_4/plot_4/n_128.txt <==
     x    norm_grad
  1.00 2.093137950009280
  2.00 4.632411576965272
  3.00 5.027610486305711
  4.00 2.788019111692146
  5.00 1.013405151326951
  6.00 0.571143337243657
  7.00 0.182636321361461
  8.00 0.128763450826263
  9.00 0.036337463809001
 10.00 0.043125522978471
 11.00 0.020487830734448
 12.00 0.021848759500907
 13.00 0.015288734418962
 14.00 0.013848574209985
 15.00 0.011155427967100
 16.00 0.009704892043581
 17.00 0.069844711327069
 18.00 0.029572107564422
 19.00 0.018654509353490
 20.00 0.012657322870858
 21.00 0.008838214110115
 22.00 0.006248214110747
 23.00 0.004361336117381
 24.00 0.003038856551825
 25.00 0.002104683365422
 26.00 0.001449981789415
 27.00 0.000991480059996
 28.00 0.000675525627539
 29.00 0.000458951513729
 30.00 0.000310604137190
 31.00 0.000209567176294
 32.00 0.000140916671588
 33.00 0.000094446154496
 34.00 0.000063058770277
 35.00 0.000042005749264
 36.00 0.000027996086414
 37.00 0.000018681233257
 38.00 0.000012474451762
 39.00 0.000008320879033
 40.00 0.000005538071147
 41.00 0.000003675109607
 42.00 0.000002427006808
 43.00 0.000001589843500
 44.00 0.000001026795181
 45.00 0.000000646961933
 46.00 0.000000390366933
 47.00 0.000000218114490
 48.00 0.000000106269381
 49.00 0.000000040583015
 50.00 0.000000009974281
 51.00 0.000000001069011
 52.00 0.000000000073789
 53.00 0.000000000007174
 54.00 0.000000000002448
 55.00 0.000000000000210
 56.00 0.000000000000238
 57.00 0.000000000000311
 58.00 0.000000000000095
 59.00 0.000000000000131
 60.00 0.000000000000384
 61.00 0.000000000000303
 62.00 0.000000000000201
 63.00 0.000000000000097
 64.00 0.000000000000242
 65.00 0.000000000000185
 66.00 0.000000000000110
 67.00 0.000000000000101
 68.00 0.000000000000104
 69.00 0.000000000000200
 70.00 0.000000000000158


==> data_paper/Fig_4/plot_4/n_256.txt <==
     x    norm_grad
  1.00 2.088854810331043
  2.00 4.629306008855454
  3.00 5.047682767782612
  4.00 2.780471109725184
  5.00 0.999515773333203
  6.00 0.564697797737124
  7.00 0.178543395170092
  8.00 0.126509794128838
  9.00 0.035976922759786
 10.00 0.042509210670309
 11.00 0.020550561393880
 12.00 0.021649555114398
 13.00 0.015255539839244
 14.00 0.013759584837926
 15.00 0.011111729922537
 16.00 0.009656659967269
 17.00 0.071693341046664
 18.00 0.029787132590940
 19.00 0.019007449844023
 20.00 0.012817097602636
 21.00 0.008986714995272
 22.00 0.006339495318529
 23.00 0.004423577088491
 24.00 0.003084146860079
 25.00 0.002139819438271
 26.00 0.001479417341531
 27.00 0.001018444150542
 28.00 0.000698708406380
 29.00 0.000477955059377
 30.00 0.000325880250939
 31.00 0.000221420358348
 32.00 0.000149963996529
 33.00 0.000101323005934
 34.00 0.000068354271158
 35.00 0.000046023713631
 36.00 0.000030935113084
 37.00 0.000020748822165
 38.00 0.000013887983885
 39.00 0.000009282047883
 40.00 0.000006191596662
 41.00 0.000004119575421
 42.00 0.000002728055431
 43.00 0.000001791038008
 44.00 0.000001159350041
 45.00 0.000000733155271
 46.00 0.000000444447114
 47.00 0.000000249446077
 48.00 0.000000122303754
 49.00 0.000000047515702
 50.00 0.000000012123418
 51.00 0.000000001267156
 52.00 0.000000000068861
 53.00 0.000000000016271
 54.00 0.000000000000764
 55.00 0.000000000000314
 56.00 0.000000000000314
 57.00 0.000000000000468
 58.00 0.000000000000270
 59.00 0.000000000000109
 60.00 0.000000000000182
 61.00 0.000000000000129
 62.00 0.000000000000183
 63.00 0.000000000000170
 64.00 0.000000000000126
 65.00 0.000000000000150
 66.00 0.000000000000109
 67.00 0.000000000000145
 68.00 0.000000000000184
 69.00 0.000000000000433
 70.00 0.000000000000406


==> data_paper/Fig_4/plot_4/n_32.txt <==
     x    norm_grad
  1.00 2.104635631909825
  2.00 4.639317193063421
  3.00 4.968468198907871
  4.00 2.815839863080696
  5.00 1.069529710154182
  6.00 0.596082981452810
  7.00 0.200374774885563
  8.00 0.137388965734422
  9.00 0.038135658404427
 10.00 0.046160019398618
 11.00 0.020663937591374
 12.00 0.023507501236584
 13.00 0.016197369346710
 14.00 0.015096451018064
 15.00 0.012176678348654
 16.00 0.010745117218101
 17.00 0.067896256548159
 18.00 0.028507447783855
 19.00 0.019465871339122
 20.00 0.013587914995852
 21.00 0.009556548081347
 22.00 0.006716740476168
 23.00 0.004704447939741
 24.00 0.003291798127916
 25.00 0.002298980749645
 26.00 0.001589698042061
 27.00 0.001077272413007
 28.00 0.000721235695799
 29.00 0.000481873381877
 30.00 0.000321550034756
 31.00 0.000215341295693
 32.00 0.000146579477690
 33.00 0.000100620356801
 34.00 0.000068874485306
 35.00 0.000046956380873
 36.00 0.000031888983286
 37.00 0.000021566405036
 38.00 0.000014527693901
 39.00 0.000009751079985
 40.00 0.000006522605687
 41.00 0.000004347053943
 42.00 0.000002883925992
 43.00 0.000001900494921
 44.00 0.000001238554984
 45.00 0.000000790803709
 46.00 0.000000485057635
 47.00 0.000000274817903
 48.00 0.000000133404923
 49.00 0.000000049509516
 50.00 0.000000011700305
 51.00 0.000000001100170
 52.00 0.000000000109889
 53.00 0.000000000018369
 54.00 0.000000000001140
 55.00 0.000000000000416
 56.00 0.000000000000171
 57.00 0.000000000000119
 58.00 0.000000000000112
 59.00 0.000000000000158
 60.00 0.000000000000114
 61.00 0.000000000000242
 62.00 0.000000000000385
 63.00 0.000000000000427
 64.00 0.000000000000254
 65.00 0.000000000000306
 66.00 0.000000000000326
 67.00 0.000000000000344
 68.00 0.000000000000354
 69.00 0.000000000000321
 70.00 0.000000000000225


==> data_paper/Fig_4/plot_4/n_64.txt <==
     x    norm_grad
  1.00 2.099725802364922
  2.00 4.636861045585455
  3.00 4.995639289701808
  4.00 2.800316112544504
  5.00 1.037007172511903
  6.00 0.582311518348859
  7.00 0.189778052413995
  8.00 0.132676587055170
  9.00 0.036939113453475
 10.00 0.044223642703937
 11.00 0.020359817947276
 12.00 0.022310242879251
 13.00 0.015476262144103
 14.00 0.014206270919119
 15.00 0.011457117341970
 16.00 0.010048432867036
 17.00 0.067549370209962
 18.00 0.028622892076547
 19.00 0.018258472321580
 20.00 0.012915347510054
 21.00 0.009151213752349
 22.00 0.006489578048700
 23.00 0.004539235166573
 24.00 0.003180810914442
 25.00 0.002221785281898
 26.00 0.001539229621211
 27.00 0.001058943131738
 28.00 0.000727184410420
 29.00 0.000497458795900
 30.00 0.000338334673246
 31.00 0.000228729248351
 32.00 0.000153660389720
 33.00 0.000102741390429
 34.00 0.000068351569064
 35.00 0.000045326244484
 36.00 0.000030121602763
 37.00 0.000020118986314
 38.00 0.000013405886415
 39.00 0.000008889940303
 40.00 0.000005908560027
 41.00 0.000003927251803
 42.00 0.000002600326015
 43.00 0.000001710319394
 44.00 0.000001111199881
 45.00 0.000000707504175
 46.00 0.000000434197327
 47.00 0.000000249125075
 48.00 0.000000126470671
 49.00 0.000000051045440
 50.00 0.000000013046399
 51.00 0.000000001419859
 52.00 0.000000000101515
 53.00 0.000000000019990
 54.00 0.000000000001088
 55.00 0.000000000000418
 56.00 0.000000000000095
 57.00 0.000000000000198
 58.00 0.000000000000169
 59.00 0.000000000000171
 60.00 0.000000000000166
 61.00 0.000000000000151
 62.00 0.000000000000131
 63.00 0.000000000000268
 64.00 0.000000000000224
 65.00 0.000000000000108
 66.00 0.000000000000131
 67.00 0.000000000000176
 68.00 0.000000000000102
 69.00 0.000000000000134
 70.00 0.000000000000091

